Search for narrow resonances in e+ e- annihilation between 1.85 and 3.1 GeV with the KEDR Detector

We report results of a search for narrow resonances in e+ e- annihilation at center-of-mass energies between 1.85 and 3.1 GeV performed with the KEDR detector at the VEPP-4M e+ e- collider. The upper limit on the leptonic width of a narrow resonance Gamma(R -> ee) Br(R -> hadr) < 120 eV has been obtained (at 90 % C.L.).

==> limgee.txt <==
  W(MeV) 90% C.L.(eV)
  1851.7   14.9
  1851.8   14.9
  1851.9   14.9
  1852.0   14.8
  1852.1   14.8
  1852.2   15.1
  1852.3   16.0
  1852.4   16.6
  1852.5   17.4
  1852.6   18.4
  1852.7   19.7
  1852.8   21.9
  1852.9   23.1
  1853.0   23.9
  1853.1   24.1
  1853.2   25.3
  1853.3   24.7
  1853.4   24.0
  1853.5   23.4
  1853.6   22.8
  1853.7   22.3
  1853.8   21.2
  1853.9   21.1
  1854.0   20.6
  1854.1   20.4
  1854.2   19.3
  1854.3   18.0
  1854.4   16.6
  1854.5   15.3
  1854.6   14.1
  1854.7   13.2
  1854.8   12.6
  1854.9   12.4
  1855.0   12.4
  1855.1   12.5
  1855.2   13.6
  1855.3   14.9
  1855.4   16.7
  1855.5   19.2
  1855.6   22.2
  1855.7   25.5
  1855.8   28.4
  1855.9   30.2
  1856.0   31.1
  1856.1   31.3
  1856.2   31.1
  1856.3   30.7
  1856.4   30.2
  1856.5   30.5
  1856.6   29.9
  1856.7   29.0
  1856.8   27.6
  1856.9   25.4
  1857.0   22.5
  1857.1   19.5
  1857.2   16.7
  1857.3   14.5
  1857.4   12.9
  1857.5   11.8
  1857.6   11.1
  1857.7   10.8
  1857.8   10.8
  1857.9   11.2
  1858.0   12.1
  1858.1   13.3
  1858.2   15.1
  1858.3   17.4
  1858.4   20.2
  1858.5   23.1
  1858.6   25.9
  1858.7   28.3
  1858.8   29.9
  1858.9   31.3
  1859.0   32.6
  1859.1   34.5
  1859.2   36.5
  1859.3   38.9
  1859.4   41.6
  1859.5   44.2
  1859.6   46.1
  1859.7   46.6
  1859.8   45.4
  1859.9   42.6
  1860.0   38.7
  1860.1   34.4
  1860.2   30.3
  1860.3   26.7
  1860.4   23.9
  1860.5   21.6
  1860.6   19.8
  1860.7   18.4
  1860.8   17.3
  1860.9   16.4
  1861.0   15.7
  1861.1   15.1
  1861.2   14.4
  1861.3   13.7
  1861.4   13.0
  1861.5   12.2
  1861.6   11.5
  1861.7   11.5
  1861.8   10.9
  1861.9   10.5
  1862.0   10.3
  1862.1   10.2
  1862.2   10.3
  1862.3   10.6
  1862.4   10.9
  1862.5   11.4
  1862.6   12.0
  1862.7   13.9
  1862.8   14.8
  1862.9   15.8
  1863.0   17.6
  1863.1   18.2
  1863.2   19.2
  1863.3   19.9
  1863.4   20.4
  1863.5   20.5
  1863.6   20.4
  1863.7   20.1
  1863.8   19.7
  1863.9   19.1
  1864.0   18.2
  1864.1   17.6
  1864.2   17.0
  1864.3   16.3
  1864.4   15.6
  1864.5   14.9
  1864.6   13.9
  1864.7   12.2
  1864.8   10.8
  1864.9    9.4
  1865.0    7.8
  1865.1    6.3
  1865.2    5.3
  1865.3    4.9
  1865.4    4.3
  1865.5    3.9
  1865.6    3.6
  1865.7    3.1
  1865.8    3.0
  1865.9    3.0
  1866.0    3.0
  1866.1    3.1
  1866.2    3.3
  1866.3    3.4
  1866.4    3.7
  1866.5    3.9
  1866.6    4.1
  1866.7    4.1
  1866.8    4.3
  1866.9    4.5
  1867.0    4.8
  1867.1    5.1
  1867.2    5.4
  1867.3    5.8
  1867.4    6.2
  1867.5    6.7
  1867.6    7.2
  1867.7    7.7
  1867.8    8.2
  1867.9    8.7
  1868.0    9.1
  1868.1    9.2
  1868.2    9.5
  1868.3    9.7
  1868.4    9.9
  1868.5    9.9
  1868.6    9.7
  1868.7    9.3
  1868.8    8.9
  1868.9    8.3
  1869.0    7.9
  1869.1    7.5
  1869.2    7.2
  1869.3    7.1
  1869.4    7.2
  1869.5    7.5
  1869.6    8.0
  1869.7    8.7
  1869.8    9.8
  1869.9   11.3
  1870.0   13.3
  1870.1   15.7
  1870.2   18.3
  1870.3   20.8
  1870.4   22.8
  1870.5   24.3
  1870.6   25.5
  1870.7   26.3
  1870.8   26.7
  1870.9   27.3
  1871.0   27.8
  1871.1   28.0
  1871.2   27.7
  1871.3   26.8
  1871.4   25.1
  1871.5   22.8
  1871.6   20.4
  1871.7   18.3
  1871.8   16.6
  1871.9   15.3
  1872.0   14.5
  1872.1   13.9
  1872.2   13.7
  1872.3   13.7
  1872.4   13.8
  1872.5   14.0
  1872.6   14.2
  1872.7   14.3
  1872.8   14.3
  1872.9   14.3
  1873.0   14.1
  1873.1   13.8
  1873.2   13.5
  1873.3   13.2
  1873.4   12.9
  1873.5   12.5
  1873.6   12.3
  1873.7   11.8
  1873.8   11.2
  1873.9   10.6
  1874.0   10.0
  1874.1    9.3
  1874.2    8.8
  1874.3    8.3
  1874.4    8.0
  1874.5    7.7
  1874.6    7.6
  1874.7    7.6
  1874.8    7.7
  1874.9    7.9
  1875.0    8.2
  1875.1    8.7
  1875.2    9.3
  1875.3    9.6
  1875.4   10.2
  1875.5   10.7
  1875.6   11.2
  1875.7   11.8
  1875.8   12.4
  1875.9   13.2
  1876.0   14.0
  1876.1   15.1
  1876.2   16.7
  1876.3   17.6
  1876.4   19.3
  1876.5   21.1
  1876.6   23.0
  1876.7   24.7
  1876.8   26.3
  1876.9   27.8
  1877.0   29.2
  1877.1   33.1
  1877.2   34.6
  1877.3   35.6
  1877.4   36.3
  1877.5   38.2
  1877.6   38.5
  1877.7   38.1
  1877.8   37.4
  1877.9   36.8
  1878.0   35.8
  1878.1   34.8
  1878.2   34.4
  1878.3   33.7
  1878.4   33.6
  1878.5   33.7
  1878.6   34.0
  1878.7   34.5
  1878.8   33.9
  1878.9   34.1
  1879.0   34.2
  1879.1   34.0
  1879.2   33.2
  1879.3   31.4
  1879.4   30.8
  1879.5   30.2
  1879.6   29.8
  1879.7   29.6
  1879.8   31.2
  1879.9   31.6
  1880.0   32.6
  1880.1   33.1
  1880.2   34.9
  1880.3   36.3
  1880.4   37.3
  1880.5   37.8
  1880.6   37.8
  1880.7   39.5
  1880.8   39.2
  1880.9   39.4
  1881.0   40.6
  1881.1   46.2
  1881.2   47.2
  1881.3   51.3
  1881.4   55.4
  1881.5   59.1
  1881.6   61.7
  1881.7   63.1
  1881.8   63.3
  1881.9   62.5
  1882.0   61.2
  1882.1   59.7
  1882.2   58.3
  1882.3   57.3
  1882.4   56.8
  1882.5   54.9
  1882.6   55.1
  1882.7   55.3
  1882.8   55.1
  1882.9   54.1
  1883.0   51.9
  1883.1   48.1
  1883.2   43.0
  1883.3   35.1
  1883.4   29.4
  1883.5   24.9
  1883.6   21.9
  1883.7   20.2
  1883.8   20.1
  1883.9   19.9
  1884.0   20.2
  1884.1   20.9
  1884.2   21.8
  1884.3   22.7
  1884.4   23.3
  1884.5   23.6
  1884.6   21.5
  1884.7   21.1
  1884.8   20.4
  1884.9   19.7
  1885.0   18.8
  1885.1   17.4
  1885.2   16.4
  1885.3   15.3
  1885.4   14.1
  1885.5   12.9
  1885.6   11.6
  1885.7   10.4
  1885.8    9.4
  1885.9    8.5
  1886.0    8.1
  1886.1    7.6
  1886.2    7.2
  1886.3    7.1
  1886.4    7.0
  1886.5    7.1
  1886.6    7.4
  1886.7    7.8
  1886.8    8.4
  1886.9    9.1
  1887.0   10.0
  1887.1   10.9
  1887.2   11.8
  1887.3   13.0
  1887.4   13.8
  1887.5   14.4
  1887.6   14.9
  1887.7   14.4
  1887.8   14.7
  1887.9   15.0
  1888.0   15.1
  1888.1   15.1
  1888.2   15.0
  1888.3   14.7
  1888.4   14.2
  1888.5   13.6
  1888.6   12.8
  1888.7   12.2
  1888.8   11.6
  1888.9   11.2
  1889.0   10.5
  1889.1   10.5
  1889.2   10.6
  1889.3   11.0
  1889.4   11.3
  1889.5   11.7
  1889.6   12.2
  1889.7   12.7
  1889.8   13.1
  1889.9   13.3
  1890.0   13.4
  1890.1   13.2
  1890.2   12.9
  1890.3   12.4
  1890.4   11.9
  1890.5   11.5
  1890.6   11.3
  1890.7   12.0
  1890.8   12.3
  1890.9   12.8
  1891.0   13.9
  1891.1   15.5
  1891.2   17.8
  1891.3   19.3
  1891.4   22.9
  1891.5   26.9
  1891.6   30.3
  1891.7   36.1
  1891.8   37.1
  1891.9   35.7
  1892.0   35.6
  1892.1   35.2
  1892.2   34.6
  1892.3   34.0
  1892.4   33.2
  1892.5   32.2
  1892.6   30.7
  1892.7   31.1
  1892.8   28.1
  1892.9   23.7
  1893.0   19.2
  1893.1   15.5
  1893.2   12.9
  1893.3   10.8
  1893.4    9.7
  1893.5    9.0
  1893.6    8.6
  1893.7    8.5
  1893.8    8.6
  1893.9    8.9
  1894.0    9.4
  1894.1   10.1
  1894.2   10.9
  1894.3   11.8
  1894.4   12.9
  1894.5   14.1
  1894.6   16.2
  1894.7   17.9
  1894.8   20.0
  1894.9   22.7
  1895.0   26.1
  1895.1   30.1
  1895.2   34.6
  1895.3   39.4
  1895.4   48.6
  1895.5   52.5
  1895.6   55.8
  1895.7   58.3
  1895.8   60.4
  1895.9   61.9
  1896.0   63.8
  1896.1   66.0
  1896.2   68.7
  1896.3   71.9
  1896.4   75.5
  1896.5   78.9
  1896.6   81.9
  1896.7   84.0
  1896.8   85.0
  1896.9   84.7
  1897.0   83.0
  1897.1   80.2
  1897.2   77.1
  1897.3   73.4
  1897.4   69.1
  1897.5   65.0
  1897.6   61.4
  1897.7   58.2
  1897.8   55.2
  1897.9   52.1
  1898.0   48.6
  1898.1   43.9
  1898.2   39.4
  1898.3   31.6
  1898.4   22.3
  1898.5   15.6
  1898.6   12.0
  1898.7    9.7
  1898.8    8.3
  1898.9    7.5
  1899.0    7.0
  1899.1    6.8
  1899.2    6.7
  1899.3    6.8
  1899.4    6.7
  1899.5    6.9
  1899.6    7.1
  1899.7    7.4
  1899.8    7.8
  1899.9    8.2
  1900.0    8.6
  1900.1    9.1
  1900.2    9.7
  1900.3   10.4
  1900.4   11.3
  1900.5   12.3
  1900.6   13.4
  1900.7   14.6
  1900.8   16.0
  1900.9   17.1
  1901.0   17.7
  1901.1   18.1
  1901.2   18.2
  1901.3   18.0
  1901.4   17.7
  1901.5   17.4
  1901.6   17.1
  1901.7   16.8
  1901.8   16.6
  1901.9   16.0
  1902.0   15.8
  1902.1   15.7
  1902.2   15.0
  1902.3   15.2
  1902.4   14.4
  1902.5   14.1
  1902.6   13.8
  1902.7   13.4
  1902.8   13.0
  1902.9   12.6
  1903.0   12.3
  1903.1   12.1
  1903.2   12.0
  1903.3   12.1
  1903.4   12.5
  1903.5   13.2
  1903.6   14.3
  1903.7   16.2
  1903.8   18.9
  1903.9   21.6
  1904.0   26.5
  1904.1   31.8
  1904.2   36.5
  1904.3   40.5
  1904.4   44.4
  1904.5   47.1
  1904.6   49.4
  1904.7   51.5
  1904.8   53.6
  1904.9   51.5
  1905.0   53.5
  1905.1   56.8
  1905.2   58.4
  1905.3   62.4
  1905.4   62.6
  1905.5   61.6
  1905.6   59.4
  1905.7   56.0
  1905.8   51.6
  1905.9   46.9
  1906.0   42.4
  1906.1   38.4
  1906.2   35.1
  1906.3   32.3
  1906.4   30.7
  1906.5   28.6
  1906.6   26.3
  1906.7   21.7
  1906.8   19.3
  1906.9   17.1
  1907.0   15.1
  1907.1   13.4
  1907.2   12.2
  1907.3   11.2
  1907.4   10.6
  1907.5   10.2
  1907.6   10.0
  1907.7   10.1
  1907.8   10.3
  1907.9   10.7
  1908.0   11.0
  1908.1   11.4
  1908.2   11.9
  1908.3   12.3
  1908.4   12.6
  1908.5   12.8
  1908.6   12.9
  1908.7   13.0
  1908.8   13.0
  1908.9   12.9
  1909.0   12.7
  1909.1   12.4
  1909.2   12.1
  1909.3   12.5
  1909.4   11.8
  1909.5   11.1
  1909.6   10.4
  1909.7    9.8
  1909.8    9.2
  1909.9    8.7
  1910.0    8.4
  1910.1    8.2
  1910.2    8.1
  1910.3    8.2
  1910.4    8.3
  1910.5    8.8
  1910.6   10.2
  1910.7   10.8
  1910.8   11.5
  1910.9   12.3
  1911.0   13.1
  1911.1   14.0
  1911.2   14.8
  1911.3   15.6
  1911.4   16.4
  1911.5   17.1
  1911.6   17.7
  1911.7   18.3
  1911.8   18.8
  1911.9   19.2
  1912.0   17.5
  1912.1   17.9
  1912.2   18.4
  1912.3   19.8
  1912.4   20.6
  1912.5   21.5
  1912.6   22.8
  1912.7   24.3
  1912.8   26.0
  1912.9   28.0
  1913.0   30.1
  1913.1   32.0
  1913.2   33.5
  1913.3   32.5
  1913.4   32.8
  1913.5   32.6
  1913.6   32.4
  1913.7   32.4
  1913.8   32.8
  1913.9   33.6
  1914.0   34.8
  1914.1   36.1
  1914.2   37.2
  1914.3   37.9
  1914.4   38.1
  1914.5   37.4
  1914.6   37.6
  1914.7   36.3
  1914.8   34.8
  1914.9   33.5
  1915.0   31.4
  1915.1   30.7
  1915.2   30.6
  1915.3   30.0
  1915.4   30.9
  1915.5   32.5
  1915.6   34.8
  1915.7   38.0
  1915.8   42.3
  1915.9   47.8
  1916.0   54.4
  1916.1   61.5
  1916.2   67.6
  1916.3   70.8
  1916.4   67.9
  1916.5   63.5
  1916.6   57.6
  1916.7   48.9
  1916.8   44.4
  1916.9   40.7
  1917.0   37.7
  1917.1   35.4
  1917.2   33.6
  1917.3   32.3
  1917.4   31.3
  1917.5   30.7
  1917.6   30.5
  1917.7   31.3
  1917.8   31.7
  1917.9   34.8
  1918.0   36.1
  1918.1   37.8
  1918.2   39.8
  1918.3   42.0
  1918.4   44.2
  1918.5   46.0
  1918.6   46.9
  1918.7   46.3
  1918.8   43.5
  1918.9   38.4
  1919.0   31.7
  1919.1   22.9
  1919.2   19.3
  1919.3   17.8
  1919.4   16.3
  1919.5   15.4
  1919.6   15.0
  1919.7   15.0
  1919.8   15.2
  1919.9   15.5
  1920.0   15.8
  1920.1   16.2
  1920.2   16.4
  1920.3   16.7
  1920.4   16.6
  1920.5   16.8
  1920.6   16.4
  1920.7   16.8
  1920.8   17.2
  1920.9   17.8
  1921.0   18.5
  1921.1   19.2
  1921.2   19.8
  1921.3   20.2
  1921.4   20.4
  1921.5   20.4
  1921.6   20.1
  1921.7   19.7
  1921.8   19.5
  1921.9   18.9
  1922.0   18.4
  1922.1   17.9
  1922.2   17.5
  1922.3   17.1
  1922.4   16.6
  1922.5   16.0
  1922.6   15.3
  1922.7   14.6
  1922.8   13.8
  1922.9   12.9
  1923.0   12.2
  1923.1   11.5
  1923.2   10.9
  1923.3   10.3
  1923.4   10.2
  1923.5   10.1
  1923.6   10.2
  1923.7   10.5
  1923.8   10.8
  1923.9   11.2
  1924.0   11.7
  1924.1   12.1
  1924.2   12.5
  1924.3   12.7
  1924.4   12.8
  1924.5   12.6
  1924.6   12.2
  1924.7   12.0
  1924.8   11.7
  1924.9   11.4
  1925.0   11.3
  1925.1   11.3
  1925.2   11.5
  1925.3   11.8
  1925.4   12.4
  1925.5   13.3
  1925.6   14.5
  1925.7   16.2
  1925.8   18.5
  1925.9   21.6
  1926.0   25.8
  1926.1   31.7
  1926.2   39.7
  1926.3   49.9
  1926.4   61.0
  1926.5   69.7
  1926.6   73.1
  1926.7   70.3
  1926.8   64.1
  1926.9   56.1
  1927.0   49.3
  1927.1   43.4
  1927.2   38.5
  1927.3   34.6
  1927.4   31.5
  1927.5   29.2
  1927.6   27.6
  1927.7   26.5
  1927.8   26.0
  1927.9   26.7
  1928.0   27.2
  1928.1   28.3
  1928.2   29.7
  1928.3   30.4
  1928.4   34.6
  1928.5   37.0
  1928.6   36.7
  1928.7   38.2
  1928.8   39.4
  1928.9   39.3
  1929.0   38.3
  1929.1   39.4
  1929.2   38.3
  1929.3   36.5
  1929.4   34.9
  1929.5   33.3
  1929.6   31.9
  1929.7   30.2
  1929.8   28.3
  1929.9   24.4
  1930.0   22.5
  1930.1   20.8
  1930.2   19.4
  1930.3   18.3
  1930.4   17.1
  1930.5   16.9
  1930.6   17.3
  1930.7   18.2
  1930.8   19.8
  1930.9   29.2
  1931.0   34.4
  1931.1   37.4
  1931.2   42.7
  1931.3   47.2
  1931.4   46.8
  1931.5   49.7
  1931.6   51.8
  1931.7   53.5
  1931.8   54.9
  1931.9   56.2
  1932.0   57.5
  1932.1   58.7
  1932.2   57.9
  1932.3   59.0
  1932.4   58.4
  1932.5   58.6
  1932.6   58.0
  1932.7   56.4
  1932.8   53.9
  1932.9   50.5
  1933.0   46.8
  1933.1   43.0
  1933.2   39.6
  1933.3   36.6
  1933.4   34.3
  1933.5   32.5
  1933.6   31.0
  1933.7   30.7
  1933.8   28.6
  1933.9   26.9
  1934.0   25.1
  1934.1   23.2
  1934.2   21.3
  1934.3   19.6
  1934.4   18.1
  1934.5   16.9
  1934.6   16.0
  1934.7   15.4
  1934.8   15.0
  1934.9   14.8
  1935.0   14.8
  1935.1   14.9
  1935.2   14.9
  1935.3   15.1
  1935.4   15.2
  1935.5   15.3
  1935.6   15.4
  1935.7   15.3
  1935.8   15.3
  1935.9   15.4
  1936.0   15.5
  1936.1   16.1
  1936.2   16.5
  1936.3   17.0
  1936.4   17.7
  1936.5   17.1
  1936.6   15.9
  1936.7   16.2
  1936.8   16.5
  1936.9   16.6
  1937.0   16.5
  1937.1   16.4
  1937.2   16.3
  1937.3   16.2
  1937.4   16.2
  1937.5   16.3
  1937.6   16.6
  1937.7   17.1
  1937.8   17.7
  1937.9   18.5
  1938.0   19.3
  1938.1   21.3
  1938.2   21.9
  1938.3   20.5
  1938.4   20.4
  1938.5   19.9
  1938.6   19.3
  1938.7   18.7
  1938.8   18.1
  1938.9   17.7
  1939.0   17.6
  1939.1   17.8
  1939.2   18.3
  1939.3   19.2
  1939.4   20.5
  1939.5   22.4
  1939.6   25.3
  1939.7   28.8
  1939.8   33.5
  1939.9   39.5
  1940.0   47.1
  1940.1   55.4
  1940.2   62.5
  1940.3   65.6
  1940.4   63.3
  1940.5   56.9
  1940.6   48.8
  1940.7   40.9
  1940.8   34.0
  1940.9   28.3
  1941.0   23.3
  1941.1   19.7
  1941.2   16.9
  1941.3   14.7
  1941.4   13.0
  1941.5   11.7
  1941.6   10.8
  1941.7   10.1
  1941.8    9.7
  1941.9    9.5
  1942.0    9.5
  1942.1    9.8
  1942.2   10.4
  1942.3   11.3
  1942.4   12.8
  1942.5   14.7
  1942.6   17.3
  1942.7   20.7
  1942.8   25.0
  1942.9   33.6
  1943.0   40.4
  1943.1   48.7
  1943.2   57.9
  1943.3   67.4
  1943.4   75.9
  1943.5   82.1
  1943.6   85.4
  1943.7   83.3
  1943.8   80.4
  1943.9   75.4
  1944.0   69.2
  1944.1   62.8
  1944.2   56.8
  1944.3   51.6
  1944.4   47.0
  1944.5   43.3
  1944.6   40.1
  1944.7   37.5
  1944.8   35.3
  1944.9   33.4
  1945.0   31.9
  1945.1   32.5
  1945.2   31.5
  1945.3   30.8
  1945.4   30.3
  1945.5   29.9
  1945.6   29.5
  1945.7   28.8
  1945.8   28.6
  1945.9   26.9
  1946.0   24.2
  1946.1   21.3
  1946.2   18.7
  1946.3   16.8
  1946.4   15.7
  1946.5   14.7
  1946.6   14.2
  1946.7   14.0
  1946.8   14.2
  1946.9   14.7
  1947.0   15.4
  1947.1   16.3
  1947.2   17.3
  1947.3   18.6
  1947.4   19.6
  1947.5   20.3
  1947.6   20.9
  1947.7   21.3
  1947.8   20.9
  1947.9   21.2
  1948.0   21.7
  1948.1   22.3
  1948.2   23.1
  1948.3   24.0
  1948.4   25.0
  1948.5   26.1
  1948.6   27.1
  1948.7   28.0
  1948.8   29.6
  1948.9   30.0
  1949.0   30.3
  1949.1   30.5
  1949.2   30.5
  1949.3   30.9
  1949.4   31.4
  1949.5   32.2
  1949.6   33.1
  1949.7   34.2
  1949.8   35.4
  1949.9   36.6
  1950.0   37.5
  1950.1   37.8
  1950.2   36.0
  1950.3   33.8
  1950.4   29.9
  1950.5   25.8
  1950.6   21.1
  1950.7   17.0
  1950.8   14.7
  1950.9   13.2
  1951.0   12.3
  1951.1   11.8
  1951.2   11.6
  1951.3   11.6
  1951.4   11.9
  1951.5   12.3
  1951.6   12.8
  1951.7   13.8
  1951.8   14.4
  1951.9   15.0
  1952.0   15.5
  1952.1   16.1
  1952.2   16.4
  1952.3   17.0
  1952.4   17.6
  1952.5   18.5
  1952.6   19.5
  1952.7   20.9
  1952.8   22.5
  1952.9   24.5
  1953.0   26.6
  1953.1   27.2
  1953.2   29.0
  1953.3   30.2
  1953.4   30.9
  1953.5   31.1
  1953.6   31.0
  1953.7   30.7
  1953.8   30.3
  1953.9   30.0
  1954.0   29.6
  1954.1   29.3
  1954.2   28.8
  1954.3   27.9
  1954.4   26.3
  1954.5   24.2
  1954.6   22.2
  1954.7   19.2
  1954.8   16.0
  1954.9   13.5
  1955.0   11.5
  1955.1    9.7
  1955.2    8.5
  1955.3    7.7
  1955.4    7.1
  1955.5    6.6
  1955.6    6.3
  1955.7    6.2
  1955.8    6.1
  1955.9    6.3
  1956.0    6.4
  1956.1    6.8
  1956.2    7.2
  1956.3    7.7
  1956.4    8.4
  1956.5    9.2
  1956.6   10.0
  1956.7   11.0
  1956.8   11.9
  1956.9   12.8
  1957.0   13.7
  1957.1   14.5
  1957.2   15.2
  1957.3   15.8
  1957.4   18.4
  1957.5   19.1
  1957.6   19.3
  1957.7   19.7
  1957.8   19.9
  1957.9   19.9
  1958.0   19.5
  1958.1   19.1
  1958.2   20.4
  1958.3   19.4
  1958.4   18.5
  1958.5   17.8
  1958.6   17.2
  1958.7   16.8
  1958.8   16.6
  1958.9   16.6
  1959.0   16.8
  1959.1   17.9
  1959.2   18.3
  1959.3   18.7
  1959.4   19.0
  1959.5   19.2
  1959.6   19.1
  1959.7   18.2
  1959.8   17.8
  1959.9   17.5
  1960.0   17.1
  1960.1   16.8
  1960.2   16.6
  1960.3   16.5
  1960.4   16.4
  1960.5   16.2
  1960.6   16.2
  1960.7   16.1
  1960.8   16.0
  1960.9   15.8
  1961.0   15.5
  1961.1   15.1
  1961.2   15.1
  1961.3   14.8
  1961.4   14.6
  1961.5   14.6
  1961.6   14.9
  1961.7   15.4
  1961.8   16.4
  1961.9   17.8
  1962.0   19.2
  1962.1   20.9
  1962.2   23.6
  1962.3   26.6
  1962.4   29.3
  1962.5   31.4
  1962.6   38.1
  1962.7   38.6
  1962.8   38.7
  1962.9   38.6
  1963.0   38.4
  1963.1   38.2
  1963.2   38.0
  1963.3   37.7
  1963.4   37.3
  1963.5   37.6
  1963.6   36.4
  1963.7   34.6
  1963.8   31.9
  1963.9   28.3
  1964.0   24.3
  1964.1   19.8
  1964.2   17.4
  1964.3   15.9
  1964.4   15.0
  1964.5   14.7
  1964.6   14.9
  1964.7   15.9
  1964.8   17.6
  1964.9   19.6
  1965.0   23.5
  1965.1   28.8
  1965.2   34.4
  1965.3   39.4
  1965.4   43.6
  1965.5   46.9
  1965.6   49.8
  1965.7   51.9
  1965.8   53.6
  1965.9   55.2
  1966.0   56.9
  1966.1   58.7
  1966.2   60.7
  1966.3   63.3
  1966.4   65.1
  1966.5   66.5
  1966.6   67.1
  1966.7   66.9
  1966.8   65.5
  1966.9   63.1
  1967.0   62.6
  1967.1   58.6
  1967.2   54.2
  1967.3   50.0
  1967.4   46.3
  1967.5   43.2
  1967.6   40.7
  1967.7   38.7
  1967.8   37.1
  1967.9   35.5
  1968.0   33.6
  1968.1   31.3
  1968.2   28.3
  1968.3   24.6
  1968.4   21.1
  1968.5   18.1
  1968.6   15.9
  1968.7   14.3
  1968.8   13.2
  1968.9   11.5
  1969.0   11.3
  1969.1   11.4
  1969.2   12.2
  1969.3   13.0
  1969.4   14.2
  1969.5   15.8
  1969.6   17.8
  1969.7   20.1
  1969.8   22.6
  1969.9   24.9
  1970.0   26.7
  1970.1   27.9
  1970.2   28.6
  1970.3   29.0
  1970.4   29.8
  1970.5   29.9
  1970.6   30.6
  1970.7   28.7
  1970.8   28.6
  1970.9   28.2
  1971.0   27.4
  1971.1   26.1
  1971.2   24.2
  1971.3   22.6
  1971.4   20.4
  1971.5   18.3
  1971.6   16.6
  1971.7   15.3
  1971.8   14.1
  1971.9   13.6
  1972.0   13.3
  1972.1   13.4
  1972.2   13.8
  1972.3   14.5
  1972.4   15.6
  1972.5   16.9
  1972.6   18.4
  1972.7   20.2
  1972.8   22.0
  1972.9   23.8
  1973.0   25.4
  1973.1   26.7
  1973.2   29.2
  1973.3   30.3
  1973.4   31.5
  1973.5   32.8
  1973.6   34.3
  1973.7   36.0
  1973.8   37.7
  1973.9   39.3
  1974.0   40.4
  1974.1   41.1
  1974.2   41.0
  1974.3   40.3
  1974.4   39.0
  1974.5   37.4
  1974.6   34.6
  1974.7   33.0
  1974.8   30.6
  1974.9   29.5
  1975.0   28.6
  1975.1   27.7
  1975.2   27.0
  1975.3   26.0
  1975.4   24.8
  1975.5   23.3
  1975.6   22.2
  1975.7   20.3
  1975.8   18.5
  1975.9   16.9
  1976.0   15.6
  1976.1   14.6
  1976.2   14.8
  1976.3   14.4
  1976.4   14.4
  1976.5   14.6
  1976.6   15.3
  1976.7   16.2
  1976.8   17.6
  1976.9   19.2
  1977.0   21.0
  1977.1   22.9
  1977.2   24.7
  1977.3   26.3
  1977.4   27.3
  1977.5   28.6
  1977.6   29.1
  1977.7   27.9
  1977.8   28.1
  1977.9   28.2
  1978.0   28.2
  1978.1   28.0
  1978.2   27.6
  1978.3   26.8
  1978.4   25.6
  1978.5   23.9
  1978.6   22.2
  1978.7   20.4
  1978.8   18.7
  1978.9   16.1
  1979.0   15.1
  1979.1   15.8
  1979.2   15.3
  1979.3   15.0
  1979.4   14.9
  1979.5   15.1
  1979.6   15.4
  1979.7   15.8
  1979.8   16.3
  1979.9   16.8
  1980.0   17.2
  1980.1   17.5
  1980.2   17.6
  1980.3   18.1
  1980.4   18.0
  1980.5   18.0
  1980.6   19.1
  1980.7   19.1
  1980.8   19.1
  1980.9   19.1
  1981.0   19.2
  1981.1   19.2
  1981.2   19.1
  1981.3   19.0
  1981.4   18.7
  1981.5   18.3
  1981.6   18.9
  1981.7   18.5
  1981.8   18.2
  1981.9   18.1
  1982.0   18.3
  1982.1   17.7
  1982.2   18.5
  1982.3   19.7
  1982.4   21.3
  1982.5   23.3
  1982.6   25.6
  1982.7   27.7
  1982.8   29.0
  1982.9   30.0
  1983.0   30.4
  1983.1   30.3
  1983.2   29.9
  1983.3   29.3
  1983.4   28.7
  1983.5   28.1
  1983.6   28.8
  1983.7   28.5
  1983.8   28.4
  1983.9   28.6
  1984.0   28.9
  1984.1   27.5
  1984.2   28.0
  1984.3   28.5
  1984.4   28.9
  1984.5   28.9
  1984.6   28.6
  1984.7   27.9
  1984.8   26.6
  1984.9   24.8
  1985.0   22.7
  1985.1   19.6
  1985.2   17.7
  1985.3   16.1
  1985.4   14.2
  1985.5   13.1
  1985.6   12.2
  1985.7   11.5
  1985.8   11.0
  1985.9   10.7
  1986.0   10.6
  1986.1   10.7
  1986.2   11.0
  1986.3   11.5
  1986.4   12.2
  1986.5   13.5
  1986.6   14.7
  1986.7   15.1
  1986.8   16.4
  1986.9   17.7
  1987.0   18.9
  1987.1   19.8
  1987.2   20.5
  1987.3   20.9
  1987.4   21.1
  1987.5   21.2
  1987.6   21.1
  1987.7   20.9
  1987.8   20.5
  1987.9   20.5
  1988.0   20.8
  1988.1   20.2
  1988.2   19.5
  1988.3   18.8
  1988.4   18.2
  1988.5   17.7
  1988.6   17.4
  1988.7   17.2
  1988.8   17.3
  1988.9   17.5
  1989.0   17.8
  1989.1   17.5
  1989.2   17.9
  1989.3   18.7
  1989.4   18.7
  1989.5   17.6
  1989.6   17.2
  1989.7   16.7
  1989.8   16.2
  1989.9   15.7
  1990.0   15.4
  1990.1   15.3
  1990.2   15.4
  1990.3   15.9
  1990.4   16.8
  1990.5   18.1
  1990.6   20.0
  1990.7   23.2
  1990.8   26.5
  1990.9   30.9
  1991.0   34.1
  1991.1   36.7
  1991.2   38.7
  1991.3   40.0
  1991.4   40.7
  1991.5   41.0
  1991.6   41.0
  1991.7   40.9
  1991.8   40.8
  1991.9   40.6
  1992.0   40.5
  1992.1   40.2
  1992.2   37.8
  1992.3   36.0
  1992.4   34.5
  1992.5   32.4
  1992.6   29.5
  1992.7   26.0
  1992.8   22.2
  1992.9   19.0
  1993.0   16.4
  1993.1   14.5
  1993.2   13.0
  1993.3   11.9
  1993.4   11.0
  1993.5   10.3
  1993.6   10.1
  1993.7    9.6
  1993.8    9.2
  1993.9    8.9
  1994.0    8.7
  1994.1    8.5
  1994.2    8.9
  1994.3    8.9
  1994.4    9.0
  1994.5    9.2
  1994.6    9.5
  1994.7   10.0
  1994.8   10.6
  1994.9   11.4
  1995.0   13.3
  1995.1   14.7
  1995.2   15.8
  1995.3   17.7
  1995.4   20.0
  1995.5   22.6
  1995.6   25.5
  1995.7   28.5
  1995.8   31.6
  1995.9   34.7
  1996.0   37.7
  1996.1   40.4
  1996.2   40.1
  1996.3   42.1
  1996.4   43.6
  1996.5   44.9
  1996.6   45.0
  1996.7   48.5
  1996.8   49.2
  1996.9   47.8
  1997.0   48.5
  1997.1   49.3
  1997.2   50.1
  1997.3   50.2
  1997.4   50.8
  1997.5   51.3
  1997.6   51.5
  1997.7   51.4
  1997.8   50.9
  1997.9   50.2
  1998.0   49.4
  1998.1   48.5
  1998.2   47.6
  1998.3   45.8
  1998.4   45.4
  1998.5   45.3
  1998.6   45.4
  1998.7   45.6
  1998.8   45.8
  1998.9   46.0
  1999.0   45.8
  1999.1   45.5
  1999.2   43.0
  1999.3   42.0
  1999.4   40.8
  1999.5   39.4
  1999.6   38.0
  1999.7   36.5
  1999.8   34.9
  1999.9   33.4
  2000.0   31.7
  2000.1   29.5
  2000.2   27.5
  2000.3   25.4
  2000.4   23.2
  2000.5   21.2
  2000.6   20.2
  2000.7   18.8
  2000.8   17.6
  2000.9   16.8
  2001.0   15.5
  2001.1   15.1
  2001.2   14.8
  2001.3   14.6
  2001.4   14.4
  2001.5   14.2
  2001.6   13.5
  2001.7   13.4
  2001.8   13.3
  2001.9   13.3
  2002.0   13.4
  2002.1   13.5
  2002.2   13.7
  2002.3   13.7
  2002.4   14.0
  2002.5   14.4
  2002.6   14.8
  2002.7   15.1
  2002.8   15.3
  2002.9   15.4
  2003.0   15.4
  2003.1   15.2
  2003.2   15.1
  2003.3   15.0
  2003.4   15.0
  2003.5   14.4
  2003.6   14.6
  2003.7   15.3
  2003.8   16.2
  2003.9   17.5
  2004.0   19.1
  2004.1   21.1
  2004.2   23.4
  2004.3   25.7
  2004.4   27.7
  2004.5   29.1
  2004.6   29.9
  2004.7   30.3
  2004.8   30.3
  2004.9   31.7
  2005.0   30.9
  2005.1   30.3
  2005.2   29.5
  2005.3   28.4
  2005.4   27.0
  2005.5   25.1
  2005.6   22.6
  2005.7   19.4
  2005.8   16.3
  2005.9   13.5
  2006.0   11.2
  2006.1    9.4
  2006.2    8.0
  2006.3    6.9
  2006.4    6.1
  2006.5    5.5
  2006.6    5.0
  2006.7    4.7
  2006.8    4.4
  2006.9    4.2
  2007.0    4.1
  2007.1    4.0
  2007.2    4.0
  2007.3    4.0
  2007.4    4.1
  2007.5    4.2
  2007.6    4.3
  2007.7    4.6
  2007.8    5.0
  2007.9    5.5
  2008.0    6.3
  2008.1    7.4
  2008.2    9.1
  2008.3   11.5
  2008.4   15.2
  2008.5   20.4
  2008.6   26.6
  2008.7   31.8
  2008.8   35.8
  2008.9   39.0
  2009.0   41.5
  2009.1   44.4
  2009.2   45.9
  2009.3   47.1
  2009.4   48.3
  2009.5   49.4
  2009.6   50.7
  2009.7   52.1
  2009.8   53.7
  2009.9   55.3
  2010.0   57.0
  2010.1   60.8
  2010.2   62.0
  2010.3   62.6
  2010.4   61.3
  2010.5   60.5
  2010.6   58.9
  2010.7   56.7
  2010.8   54.2
  2010.9   51.6
  2011.0   49.3
  2011.1   47.4
  2011.2   46.1
  2011.3   45.6
  2011.4   47.0
  2011.5   47.8
  2011.6   48.3
  2011.7   49.8
  2011.8   51.2
  2011.9   52.1
  2012.0   52.1
  2012.1   50.8
  2012.2   48.5
  2012.3   45.3
  2012.4   41.9
  2012.5   38.7
  2012.6   35.8
  2012.7   35.2
  2012.8   33.3
  2012.9   32.0
  2013.0   31.1
  2013.1   30.6
  2013.2   30.4
  2013.3   30.5
  2013.4   30.9
  2013.5   31.5
  2013.6   32.3
  2013.7   33.3
  2013.8   34.5
  2013.9   35.2
  2014.0   36.6
  2014.1   38.1
  2014.2   39.6
  2014.3   40.8
  2014.4   41.8
  2014.5   42.4
  2014.6   42.6
  2014.7   42.4
  2014.8   42.0
  2014.9   40.1
  2015.0   39.3
  2015.1   39.7
  2015.2   39.0
  2015.3   37.0
  2015.4   36.5
  2015.5   36.1
  2015.6   35.6
  2015.7   35.0
  2015.8   34.2
  2015.9   33.3
  2016.0   32.2
  2016.1   31.1
  2016.2   31.1
  2016.3   30.0
  2016.4   29.2
  2016.5   28.6
  2016.6   28.3
  2016.7   27.3
  2016.8   27.4
  2016.9   27.5
  2017.0   27.7
  2017.1   27.8
  2017.2   27.7
  2017.3   27.4
  2017.4   27.2
  2017.5   26.3
  2017.6   25.3
  2017.7   24.2
  2017.8   23.2
  2017.9   22.2
  2018.0   21.3
  2018.1   20.5
  2018.2   21.2
  2018.3   20.4
  2018.4   19.7
  2018.5   18.9
  2018.6   18.1
  2018.7   15.7
  2018.8   15.2
  2018.9   14.7
  2019.0   14.4
  2019.1   14.2
  2019.2   14.2
  2019.3   14.4
  2019.4   14.7
  2019.5   15.2
  2019.6   15.1
  2019.7   15.8
  2019.8   16.5
  2019.9   17.6
  2020.0   18.2
  2020.1   18.7
  2020.2   17.1
  2020.3   17.1
  2020.4   17.1
  2020.5   16.8
  2020.6   16.5
  2020.7   16.1
  2020.8   15.7
  2020.9   15.2
  2021.0   13.4
  2021.1   12.8
  2021.2   12.3
  2021.3   11.9
  2021.4   11.5
  2021.5   11.1
  2021.6   10.8
  2021.7   10.6
  2021.8   10.5
  2021.9   10.4
  2022.0   10.6
  2022.1   10.8
  2022.2   11.9
  2022.3   12.6
  2022.4   13.8
  2022.5   14.9
  2022.6   16.1
  2022.7   17.6
  2022.8   19.2
  2022.9   22.1
  2023.0   24.0
  2023.1   25.8
  2023.2   27.4
  2023.3   28.9
  2023.4   30.2
  2023.5   31.3
  2023.6   32.1
  2023.7   32.7
  2023.8   32.9
  2023.9   32.9
  2024.0   29.9
  2024.1   29.5
  2024.2   29.0
  2024.3   29.1
  2024.4   28.7
  2024.5   28.6
  2024.6   28.8
  2024.7   29.3
  2024.8   28.9
  2024.9   30.1
  2025.0   32.5
  2025.1   34.3
  2025.2   36.2
  2025.3   38.0
  2025.4   39.1
  2025.5   39.3
  2025.6   38.4
  2025.7   36.6
  2025.8   34.2
  2025.9   31.7
  2026.0   29.4
  2026.1   26.8
  2026.2   26.0
  2026.3   24.9
  2026.4   24.3
  2026.5   23.9
  2026.6   23.9
  2026.7   24.2
  2026.8   24.7
  2026.9   25.2
  2027.0   26.5
  2027.1   27.1
  2027.2   27.6
  2027.3   27.8
  2027.4   27.8
  2027.5   26.1
  2027.6   25.7
  2027.7   25.2
  2027.8   24.6
  2027.9   23.8
  2028.0   23.0
  2028.1   22.0
  2028.2   20.9
  2028.3   20.0
  2028.4   18.7
  2028.5   17.4
  2028.6   16.2
  2028.7   15.1
  2028.8   14.8
  2028.9   13.9
  2029.0   13.2
  2029.1   12.8
  2029.2   12.5
  2029.3   12.4
  2029.4   12.4
  2029.5   12.7
  2029.6   13.0
  2029.7   13.6
  2029.8   14.4
  2029.9   15.4
  2030.0   15.8
  2030.1   17.4
  2030.2   19.5
  2030.3   22.2
  2030.4   25.7
  2030.5   29.9
  2030.6   34.3
  2030.7   38.6
  2030.8   42.6
  2030.9   46.2
  2031.0   49.1
  2031.1   51.7
  2031.2   53.7
  2031.3   55.2
  2031.4   56.3
  2031.5   56.9
  2031.6   57.1
  2031.7   56.9
  2031.8   57.3
  2031.9   56.3
  2032.0   54.9
  2032.1   53.1
  2032.2   50.9
  2032.3   46.6
  2032.4   43.4
  2032.5   39.9
  2032.6   36.3
  2032.7   32.8
  2032.8   29.9
  2032.9   27.5
  2033.0   25.8
  2033.1   26.0
  2033.2   25.3
  2033.3   25.0
  2033.4   24.9
  2033.5   25.0
  2033.6   25.2
  2033.7   25.3
  2033.8   25.4
  2033.9   25.5
  2034.0   25.5
  2034.1   25.4
  2034.2   25.2
  2034.3   25.5
  2034.4   25.1
  2034.5   24.5
  2034.6   23.9
  2034.7   23.3
  2034.8   22.6
  2034.9   22.2
  2035.0   21.9
  2035.1   20.2
  2035.2   20.7
  2035.3   21.6
  2035.4   23.2
  2035.5   25.5
  2035.6   26.7
  2035.7   30.7
  2035.8   35.4
  2035.9   40.0
  2036.0   43.8
  2036.1   46.5
  2036.2   48.0
  2036.3   48.1
  2036.4   48.2
  2036.5   46.4
  2036.6   44.2
  2036.7   41.7
  2036.8   38.4
  2036.9   35.9
  2037.0   33.6
  2037.1   31.4
  2037.2   29.3
  2037.3   27.5
  2037.4   25.8
  2037.5   24.3
  2037.6   23.1
  2037.7   21.9
  2037.8   20.9
  2037.9   20.0
  2038.0   19.3
  2038.1   19.2
  2038.2   18.7
  2038.3   18.4
  2038.4   18.2
  2038.5   18.2
  2038.6   18.3
  2038.7   18.5
  2038.8   19.0
  2038.9   19.6
  2039.0   20.4
  2039.1   21.6
  2039.2   23.0
  2039.3   25.0
  2039.4   27.0
  2039.5   28.9
  2039.6   30.8
  2039.7   31.9
  2039.8   33.2
  2039.9   34.1
  2040.0   34.6
  2040.1   34.7
  2040.2   34.5
  2040.3   34.0
  2040.4   33.2
  2040.5   32.2
  2040.6   31.1
  2040.7   29.6
  2040.8   27.8
  2040.9   26.5
  2041.0   24.2
  2041.1   22.0
  2041.2   20.0
  2041.3   18.4
  2041.4   17.2
  2041.5   16.4
  2041.6   16.0
  2041.7   15.9
  2041.8   17.8
  2041.9   18.6
  2042.0   19.8
  2042.1   21.4
  2042.2   21.9
  2042.3   23.9
  2042.4   25.9
  2042.5   27.7
  2042.6   29.3
  2042.7   30.8
  2042.8   32.2
  2042.9   33.5
  2043.0   34.4
  2043.1   35.7
  2043.2   36.9
  2043.3   37.9
  2043.4   37.7
  2043.5   37.7
  2043.6   36.8
  2043.7   34.6
  2043.8   31.1
  2043.9   27.1
  2044.0   23.2
  2044.1   19.8
  2044.2   17.2
  2044.3   15.0
  2044.4   13.5
  2044.5   12.4
  2044.6   11.5
  2044.7   11.7
  2044.8   11.2
  2044.9   10.8
  2045.0   10.6
  2045.1   10.4
  2045.2   10.3
  2045.3   10.2
  2045.4   10.1
  2045.5   10.0
  2045.6   10.0
  2045.7   10.0
  2045.8   10.0
  2045.9    9.9
  2046.0    9.9
  2046.1   10.1
  2046.2   10.3
  2046.3   10.5
  2046.4   10.8
  2046.5   11.2
  2046.6   11.6
  2046.7   12.2
  2046.8   12.8
  2046.9   13.6
  2047.0   14.6
  2047.1   16.0
  2047.2   17.6
  2047.3   20.1
  2047.4   22.6
  2047.5   25.5
  2047.6   28.6
  2047.7   31.6
  2047.8   34.4
  2047.9   37.0
  2048.0   39.2
  2048.1   41.1
  2048.2   42.7
  2048.3   44.1
  2048.4   44.3
  2048.5   44.3
  2048.6   45.0
  2048.7   45.5
  2048.8   45.8
  2048.9   45.8
  2049.0   45.5
  2049.1   44.9
  2049.2   44.0
  2049.3   42.8
  2049.4   41.3
  2049.5   39.6
  2049.6   37.8
  2049.7   37.1
  2049.8   35.2
  2049.9   33.4
  2050.0   34.7
  2050.1   32.9
  2050.2   31.2
  2050.3   29.5
  2050.4   27.7
  2050.5   26.1
  2050.6   24.5
  2050.7   23.0
  2050.8   23.4
  2050.9   23.4
  2051.0   21.8
  2051.1   21.2
  2051.2   20.8
  2051.3   20.7
  2051.4   20.6
  2051.5   20.6
  2051.6   20.6
  2051.7   20.7
  2051.8   20.7
  2051.9   20.6
  2052.0   20.6
  2052.1   21.3
  2052.2   20.7
  2052.3   20.7
  2052.4   20.6
  2052.5   20.5
  2052.6   20.3
  2052.7   20.1
  2052.8   19.7
  2052.9   19.1
  2053.0   18.5
  2053.1   17.7
  2053.2   17.6
  2053.3   16.7
  2053.4   15.8
  2053.5   16.2
  2053.6   15.2
  2053.7   14.2
  2053.8   13.3
  2053.9   12.5
  2054.0   11.7
  2054.1   11.0
  2054.2   10.4
  2054.3    9.9
  2054.4    9.5
  2054.5    9.6
  2054.6    9.6
  2054.7    9.6
  2054.8    9.5
  2054.9    9.9
  2055.0   10.4
  2055.1   11.2
  2055.2   12.3
  2055.3   13.6
  2055.4   15.3
  2055.5   17.3
  2055.6   19.6
  2055.7   22.3
  2055.8   24.6
  2055.9   27.4
  2056.0   33.4
  2056.1   36.1
  2056.2   38.6
  2056.3   40.8
  2056.4   42.8
  2056.5   44.4
  2056.6   45.8
  2056.7   46.9
  2056.8   47.7
  2056.9   48.3
  2057.0   48.8
  2057.1   49.1
  2057.2   49.3
  2057.3   49.4
  2057.4   48.0
  2057.5   47.8
  2057.6   47.5
  2057.7   46.9
  2057.8   45.3
  2057.9   44.4
  2058.0   43.2
  2058.1   42.0
  2058.2   40.7
  2058.3   39.4
  2058.4   38.3
  2058.5   37.4
  2058.6   36.6
  2058.7   36.2
  2058.8   35.9
  2058.9   35.8
  2059.0   35.9
  2059.1   36.8
  2059.2   36.9
  2059.3   36.8
  2059.4   36.4
  2059.5   35.7
  2059.6   34.7
  2059.7   33.4
  2059.8   32.0
  2059.9   30.7
  2060.0   29.7
  2060.1   21.3
  2060.2   21.2
  2060.3   21.5
  2060.4   22.7
  2060.5   24.4
  2060.6   26.4
  2060.7   28.4
  2060.8   30.1
  2060.9   31.3
  2061.0   31.5
  2061.1   31.8
  2061.2   31.7
  2061.3   31.5
  2061.4   31.0
  2061.5   30.5
  2061.6   31.8
  2061.7   30.9
  2061.8   29.7
  2061.9   28.0
  2062.0   25.5
  2062.1   22.4
  2062.2   19.4
  2062.3   16.7
  2062.4   14.6
  2062.5   13.0
  2062.6   12.0
  2062.7   11.2
  2062.8   11.1
  2062.9   10.8
  2063.0   10.6
  2063.1   10.6
  2063.2   10.6
  2063.3   10.6
  2063.4   10.7
  2063.5   10.8
  2063.6   10.9
  2063.7   11.2
  2063.8   11.5
  2063.9   11.8
  2064.0   12.3
  2064.1   12.9
  2064.2   14.8
  2064.3   15.4
  2064.4   15.9
  2064.5   16.2
  2064.6   16.4
  2064.7   16.6
  2064.8   16.7
  2064.9   16.8
  2065.0   17.0
  2065.1   17.1
  2065.2   17.3
  2065.3   17.7
  2065.4   17.5
  2065.5   17.0
  2065.6   16.3
  2065.7   14.6
  2065.8   13.7
  2065.9   12.9
  2066.0   12.1
  2066.1   11.5
  2066.2   11.0
  2066.3   10.7
  2066.4   10.4
  2066.5   10.2
  2066.6   10.2
  2066.7    9.9
  2066.8    9.7
  2066.9    9.4
  2067.0    9.2
  2067.1    9.0
  2067.2    8.9
  2067.3    8.9
  2067.4    9.0
  2067.5    9.2
  2067.6    9.6
  2067.7   10.1
  2067.8    9.8
  2067.9   10.4
  2068.0   10.9
  2068.1   11.3
  2068.2   11.7
  2068.3   12.0
  2068.4   12.3
  2068.5   12.5
  2068.6   12.9
  2068.7   13.4
  2068.8   14.2
  2068.9   14.6
  2069.0   16.9
  2069.1   18.9
  2069.2   21.7
  2069.3   25.1
  2069.4   29.1
  2069.5   33.1
  2069.6   36.5
  2069.7   38.6
  2069.8   39.2
  2069.9   38.5
  2070.0   37.1
  2070.1   35.6
  2070.2   34.3
  2070.3   34.5
  2070.4   34.0
  2070.5   34.3
  2070.6   34.6
  2070.7   35.0
  2070.8   35.1
  2070.9   34.5
  2071.0   32.4
  2071.1   28.2
  2071.2   23.0
  2071.3   18.3
  2071.4   14.8
  2071.5   12.9
  2071.6   11.0
  2071.7    9.8
  2071.8    9.1
  2071.9    8.6
  2072.0    8.5
  2072.1    8.7
  2072.2    9.0
  2072.3    9.5
  2072.4   10.4
  2072.5   11.8
  2072.6   13.7
  2072.7   16.6
  2072.8   20.5
  2072.9   25.7
  2073.0   31.5
  2073.1   36.5
  2073.2   39.0
  2073.3   39.3
  2073.4   38.5
  2073.5   37.2
  2073.6   35.5
  2073.7   34.5
  2073.8   33.8
  2073.9   33.6
  2074.0   33.8
  2074.1   34.4
  2074.2   35.4
  2074.3   36.5
  2074.4   37.6
  2074.5   40.6
  2074.6   40.4
  2074.7   39.0
  2074.8   36.3
  2074.9   32.8
  2075.0   29.1
  2075.1   25.7
  2075.2   21.9
  2075.3   20.0
  2075.4   18.6
  2075.5   17.6
  2075.6   16.9
  2075.7   15.8
  2075.8   15.2
  2075.9   14.6
  2076.0   13.8
  2076.1   12.8
  2076.2   11.7
  2076.3   10.5
  2076.4    9.5
  2076.5    8.6
  2076.6    7.9
  2076.7    7.3
  2076.8    6.9
  2076.9    6.7
  2077.0    6.6
  2077.1    6.7
  2077.2    6.9
  2077.3    7.3
  2077.4    8.1
  2077.5    9.2
  2077.6   10.8
  2077.7   13.0
  2077.8   16.1
  2077.9   20.5
  2078.0   24.8
  2078.1   28.5
  2078.2   30.6
  2078.3   31.9
  2078.4   32.7
  2078.5   33.4
  2078.6   34.1
  2078.7   35.1
  2078.8   35.4
  2078.9   37.7
  2079.0   39.5
  2079.1   41.5
  2079.2   42.2
  2079.3   42.8
  2079.4   42.2
  2079.5   39.9
  2079.6   35.8
  2079.7   31.8
  2079.8   28.1
  2079.9   25.1
  2080.0   23.0
  2080.1   21.8
  2080.2   21.3
  2080.3   21.4
  2080.4   20.0
  2080.5   20.4
  2080.6   21.4
  2080.7   23.5
  2080.8   26.0
  2080.9   28.4
  2081.0   30.3
  2081.1   31.3
  2081.2   31.2
  2081.3   30.5
  2081.4   29.4
  2081.5   28.4
  2081.6   27.5
  2081.7   26.9
  2081.8   27.3
  2081.9   27.4
  2082.0   26.9
  2082.1   27.2
  2082.2   27.8
  2082.3   28.1
  2082.4   28.0
  2082.5   27.0
  2082.6   25.2
  2082.7   23.0
  2082.8   19.2
  2082.9   17.3
  2083.0   15.8
  2083.1   14.6
  2083.2   13.7
  2083.3   13.2
  2083.4   14.1
  2083.5   14.0
  2083.6   14.4
  2083.7   14.7
  2083.8   15.0
  2083.9   15.3
  2084.0   15.5
  2084.1   15.5
  2084.2   15.3
  2084.3   14.9
  2084.4   14.3
  2084.5   13.7
  2084.6   13.2
  2084.7   12.8
  2084.8   12.6
  2084.9   12.5
  2085.0   12.8
  2085.1   12.5
  2085.2   13.2
  2085.3   14.2
  2085.4   15.5
  2085.5   17.1
  2085.6   19.0
  2085.7   21.0
  2085.8   22.8
  2085.9   24.2
  2086.0   25.1
  2086.1   25.6
  2086.2   25.9
  2086.3   26.1
  2086.4   26.4
  2086.5   27.1
  2086.6   28.3
  2086.7   29.9
  2086.8   32.3
  2086.9   35.2
  2087.0   39.6
  2087.1   42.8
  2087.2   45.1
  2087.3   46.1
  2087.4   45.7
  2087.5   44.0
  2087.6   41.7
  2087.7   39.3
  2087.8   35.8
  2087.9   34.3
  2088.0   33.5
  2088.1   33.3
  2088.2   34.0
  2088.3   35.4
  2088.4   37.9
  2088.5   41.4
  2088.6   45.8
  2088.7   52.4
  2088.8   60.5
  2088.9   69.8
  2089.0   78.5
  2089.1   84.1
  2089.2   84.4
  2089.3   79.2
  2089.4   70.5
  2089.5   61.3
  2089.6   53.3
  2089.7   45.2
  2089.8   40.9
  2089.9   38.0
  2090.0   36.0
  2090.1   35.0
  2090.2   31.7
  2090.3   31.9
  2090.4   32.7
  2090.5   33.9
  2090.6   35.2
  2090.7   36.5
  2090.8   37.2
  2090.9   37.1
  2091.0   35.9
  2091.1   33.7
  2091.2   32.6
  2091.3   29.9
  2091.4   27.5
  2091.5   25.8
  2091.6   24.7
  2091.7   25.0
  2091.8   25.0
  2091.9   25.6
  2092.0   26.7
  2092.1   28.2
  2092.2   30.1
  2092.3   32.3
  2092.4   34.5
  2092.5   36.6
  2092.6   38.5
  2092.7   40.1
  2092.8   41.3
  2092.9   43.6
  2093.0   44.2
  2093.1   44.6
  2093.2   44.8
  2093.3   44.5
  2093.4   44.5
  2093.5   44.4
  2093.6   44.2
  2093.7   43.8
  2093.8   43.3
  2093.9   42.6
  2094.0   41.5
  2094.1   40.2
  2094.2   38.5
  2094.3   36.6
  2094.4   35.0
  2094.5   33.0
  2094.6   31.1
  2094.7   29.3
  2094.8   27.5
  2094.9   26.7
  2095.0   24.9
  2095.1   23.0
  2095.2   21.1
  2095.3   19.2
  2095.4   17.1
  2095.5   15.0
  2095.6   13.0
  2095.7   11.1
  2095.8    9.6
  2095.9    8.8
  2096.0    7.7
  2096.1    6.9
  2096.2    6.3
  2096.3    5.9
  2096.4    5.6
  2096.5    5.4
  2096.6    5.4
  2096.7    5.6
  2096.8    5.9
  2096.9    6.4
  2097.0    7.0
  2097.1    7.8
  2097.2    8.9
  2097.3   10.1
  2097.4   11.7
  2097.5   13.4
  2097.6   15.3
  2097.7   17.3
  2097.8   19.5
  2097.9   21.4
  2098.0   23.7
  2098.1   25.2
  2098.2   27.7
  2098.3   30.3
  2098.4   33.0
  2098.5   35.5
  2098.6   37.4
  2098.7   38.6
  2098.8   39.0
  2098.9   38.7
  2099.0   38.0
  2099.1   37.2
  2099.2   36.4
  2099.3   35.9
  2099.4   33.8
  2099.5   34.0
  2099.6   34.2
  2099.7   34.7
  2099.8   35.0
  2099.9   34.9
  2100.0   34.4
  2100.1   33.5
  2100.2   32.3
  2100.3   30.8
  2100.4   29.4
  2100.5   28.1
  2100.6   27.1
  2100.7   26.5
  2100.8   26.2
  2100.9   26.5
  2101.0   28.5
  2101.1   29.9
  2101.2   33.0
  2101.3   36.1
  2101.4   40.2
  2101.5   44.9
  2101.6   49.9
  2101.7   54.4
  2101.8   57.5
  2101.9   58.6
  2102.0   57.8
  2102.1   55.5
  2102.2   52.6
  2102.3   49.7
  2102.4   47.3
  2102.5   45.5
  2102.6   45.2
  2102.7   44.4
  2102.8   44.0
  2102.9   43.5
  2103.0   42.8
  2103.1   41.2
  2103.2   38.5
  2103.3   35.4
  2103.4   30.0
  2103.5   24.4
  2103.6   18.2
  2103.7   15.4
  2103.8   13.4
  2103.9   12.1
  2104.0   11.2
  2104.1   10.6
  2104.2    9.7
  2104.3    9.6
  2104.4    9.6
  2104.5    9.7
  2104.6    9.7
  2104.7    9.8
  2104.8    9.9
  2104.9    9.7
  2105.0    9.5
  2105.1    9.2
  2105.2    8.8
  2105.3    8.5
  2105.4    8.1
  2105.5    7.8
  2105.6    7.6
  2105.7    7.4
  2105.8    7.3
  2105.9    7.4
  2106.0    7.6
  2106.1    7.8
  2106.2    8.2
  2106.3    8.6
  2106.4    9.5
  2106.5   10.0
  2106.6   10.6
  2106.7   11.0
  2106.8   11.4
  2106.9   11.7
  2107.0   11.9
  2107.1   12.1
  2107.2   12.4
  2107.3   12.6
  2107.4   12.8
  2107.5   13.1
  2107.6   13.4
  2107.7   13.7
  2107.8   13.9
  2107.9   14.0
  2108.0   14.0
  2108.1   13.7
  2108.2   13.3
  2108.3   12.9
  2108.4   12.4
  2108.5   12.0
  2108.6   11.7
  2108.7   11.5
  2108.8   12.5
  2108.9   12.8
  2109.0   13.3
  2109.1   14.2
  2109.2   15.5
  2109.3   17.3
  2109.4   18.3
  2109.5   21.3
  2109.6   23.7
  2109.7   28.1
  2109.8   32.8
  2109.9   36.8
  2110.0   39.5
  2110.1   40.3
  2110.2   39.7
  2110.3   38.4
  2110.4   37.9
  2110.5   36.8
  2110.6   36.2
  2110.7   36.3
  2110.8   37.2
  2110.9   39.0
  2111.0   41.2
  2111.1   45.0
  2111.2   49.7
  2111.3   54.9
  2111.4   60.0
  2111.5   64.8
  2111.6   67.6
  2111.7   68.7
  2111.8   68.2
  2111.9   65.4
  2112.0   63.0
  2112.1   60.4
  2112.2   58.0
  2112.3   56.1
  2112.4   54.5
  2112.5   53.2
  2112.6   51.8
  2112.7   50.0
  2112.8   47.5
  2112.9   43.6
  2113.0   37.8
  2113.1   31.4
  2113.2   24.1
  2113.3   18.6
  2113.4   14.9
  2113.5   12.5
  2113.6   10.9
  2113.7    9.9
  2113.8    9.5
  2113.9    9.2
  2114.0    9.0
  2114.1    9.0
  2114.2    9.2
  2114.3    9.5
  2114.4    9.9
  2114.5   10.4
  2114.6   10.9
  2114.7   11.5
  2114.8   12.1
  2114.9   12.7
  2115.0   14.2
  2115.1   15.4
  2115.2   17.1
  2115.3   19.8
  2115.4   23.8
  2115.5   29.7
  2115.6   36.3
  2115.7   46.2
  2115.8   51.8
  2115.9   56.4
  2116.0   59.7
  2116.1   61.8
  2116.2   62.7
  2116.3   62.8
  2116.4   62.3
  2116.5   61.3
  2116.6   58.0
  2116.7   57.1
  2116.8   56.4
  2116.9   56.0
  2117.0   56.1
  2117.1   56.6
  2117.2   56.7
  2117.3   57.8
  2117.4   59.0
  2117.5   60.1
  2117.6   60.7
  2117.7   60.6
  2117.8   59.6
  2117.9   57.6
  2118.0   54.9
  2118.1   50.2
  2118.2   46.8
  2118.3   43.7
  2118.4   41.0
  2118.5   39.0
  2118.6   37.8
  2118.7   37.3
  2118.8   37.4
  2118.9   36.2
  2119.0   37.1
  2119.1   38.0
  2119.2   38.6
  2119.3   38.1
  2119.4   36.0
  2119.5   31.9
  2119.6   26.8
  2119.7   24.1
  2119.8   20.1
  2119.9   17.4
  2120.0   15.5
  2120.1   14.2
  2120.2   13.3
  2120.3   12.6
  2120.4   11.9
  2120.5   11.5
  2120.6   11.2
  2120.7   10.7
  2120.8   10.3
  2120.9    9.8
  2121.0    9.2
  2121.1    8.7
  2121.2    8.2
  2121.3    7.9
  2121.4    7.5
  2121.5    7.3
  2121.6    7.1
  2121.7    7.1
  2121.8    7.1
  2121.9    7.1
  2122.0    7.3
  2122.1    7.6
  2122.2    7.9
  2122.3    8.3
  2122.4    8.8
  2122.5    9.2
  2122.6    9.6
  2122.7    9.9
  2122.8   10.5
  2122.9   10.7
  2123.0   10.8
  2123.1   10.9
  2123.2   11.1
  2123.3   11.2
  2123.4   11.5
  2123.5   11.8
  2123.6   12.1
  2123.7   12.5
  2123.8   12.9
  2123.9   13.5
  2124.0   13.7
  2124.1   13.8
  2124.2   13.9
  2124.3   13.8
  2124.4   13.6
  2124.5   13.5
  2124.6   13.5
  2124.7   13.5
  2124.8   13.6
  2124.9   13.7
  2125.0   13.9
  2125.1   14.0
  2125.2   14.2
  2125.3   14.2
  2125.4   15.7
  2125.5   15.4
  2125.6   15.0
  2125.7   14.5
  2125.8   14.0
  2125.9   13.0
  2126.0   12.9
  2126.1   12.9
  2126.2   13.0
  2126.3   13.4
  2126.4   13.8
  2126.5   14.3
  2126.6   14.8
  2126.7   15.2
  2126.8   15.4
  2126.9   15.3
  2127.0   14.2
  2127.1   13.7
  2127.2   13.0
  2127.3   12.2
  2127.4   11.6
  2127.5   11.1
  2127.6   10.7
  2127.7   10.4
  2127.8   10.4
  2127.9   10.6
  2128.0   11.1
  2128.1   11.9
  2128.2   13.1
  2128.3   14.9
  2128.4   17.4
  2128.5   20.9
  2128.6   23.5
  2128.7   28.1
  2128.8   32.3
  2128.9   35.3
  2129.0   37.8
  2129.1   38.9
  2129.2   39.5
  2129.3   40.1
  2129.4   40.8
  2129.5   41.8
  2129.6   45.7
  2129.7   47.6
  2129.8   49.8
  2129.9   52.0
  2130.0   53.9
  2130.1   55.0
  2130.2   60.5
  2130.3   59.0
  2130.4   55.9
  2130.5   51.7
  2130.6   48.4
  2130.7   44.2
  2130.8   40.3
  2130.9   37.1
  2131.0   34.6
  2131.1   32.8
  2131.2   31.3
  2131.3   29.9
  2131.4   28.3
  2131.5   27.6
  2131.6   24.9
  2131.7   24.4
  2131.8   20.9
  2131.9   17.7
  2132.0   15.1
  2132.1   13.1
  2132.2   11.6
  2132.3   10.3
  2132.4    9.6
  2132.5    9.3
  2132.6    9.2
  2132.7    9.2
  2132.8    9.5
  2132.9   10.0
  2133.0   10.7
  2133.1   11.5
  2133.2   12.4
  2133.3   13.6
  2133.4   14.8
  2133.5   16.0
  2133.6   17.0
  2133.7   17.8
  2133.8   18.4
  2133.9   19.0
  2134.0   19.2
  2134.1   19.4
  2134.2   19.5
  2134.3   19.7
  2134.4   19.8
  2134.5   19.8
  2134.6   19.6
  2134.7   19.2
  2134.8   17.3
  2134.9   16.4
  2135.0   15.5
  2135.1   14.4
  2135.2   13.5
  2135.3   12.7
  2135.4   12.1
  2135.5   11.7
  2135.6   11.5
  2135.7   11.5
  2135.8   11.7
  2135.9   12.3
  2136.0   13.1
  2136.1   14.3
  2136.2   15.9
  2136.3   18.0
  2136.4   20.0
  2136.5   22.8
  2136.6   25.7
  2136.7   28.5
  2136.8   30.9
  2136.9   32.6
  2137.0   34.0
  2137.1   35.3
  2137.2   36.8
  2137.3   38.8
  2137.4   41.8
  2137.5   44.7
  2137.6   48.8
  2137.7   53.4
  2137.8   57.9
  2137.9   65.3
  2138.0   68.2
  2138.1   69.5
  2138.2   69.2
  2138.3   67.6
  2138.4   65.2
  2138.5   62.6
  2138.6   60.1
  2138.7   58.1
  2138.8   56.7
  2138.9   56.1
  2139.0   57.5
  2139.1   57.1
  2139.2   57.7
  2139.3   58.1
  2139.4   58.0
  2139.5   56.8
  2139.6   54.5
  2139.7   50.8
  2139.8   46.2
  2139.9   41.1
  2140.0   36.4
  2140.1   32.5
  2140.2   29.6
  2140.3   27.6
  2140.4   26.4
  2140.5   25.8
  2140.6   25.8
  2140.7   26.1
  2140.8   26.6
  2140.9   26.8
  2141.0   24.6
  2141.1   24.0
  2141.2   23.0
  2141.3   21.6
  2141.4   20.1
  2141.5   18.8
  2141.6   17.6
  2141.7   16.7
  2141.8   16.1
  2141.9   15.7
  2142.0   15.6
  2142.1   16.3
  2142.2   16.7
  2142.3   17.4
  2142.4   18.3
  2142.5   19.3
  2142.6   23.6
  2142.7   24.9
  2142.8   26.0
  2142.9   26.4
  2143.0   26.0
  2143.1   25.2
  2143.2   24.0
  2143.3   23.0
  2143.4   22.2
  2143.5   21.8
  2143.6   21.1
  2143.7   21.8
  2143.8   23.1
  2143.9   25.1
  2144.0   27.9
  2144.1   33.1
  2144.2   36.6
  2144.3   39.7
  2144.4   42.0
  2144.5   43.4
  2144.6   43.9
  2144.7   43.6
  2144.8   43.0
  2144.9   42.2
  2145.0   41.6
  2145.1   41.9
  2145.2   42.0
  2145.3   42.5
  2145.4   43.4
  2145.5   44.5
  2145.6   45.7
  2145.7   44.4
  2145.8   44.3
  2145.9   43.1
  2146.0   40.4
  2146.1   36.6
  2146.2   32.2
  2146.3   27.9
  2146.4   24.3
  2146.5   21.7
  2146.6   19.9
  2146.7   18.6
  2146.8   18.0
  2146.9   17.9
  2147.0   18.1
  2147.1   18.8
  2147.2   19.9
  2147.3   21.3
  2147.4   23.1
  2147.5   25.3
  2147.6   27.7
  2147.7   29.7
  2147.8   31.1
  2147.9   31.4
  2148.0   30.6
  2148.1   29.0
  2148.2   27.1
  2148.3   23.6
  2148.4   22.0
  2148.5   20.7
  2148.6   19.6
  2148.7   18.9
  2148.8   17.5
  2148.9   17.2
  2149.0   17.1
  2149.1   17.2
  2149.2   17.3
  2149.3   17.5
  2149.4   17.6
  2149.5   17.6
  2149.6   17.4
  2149.7   16.6
  2149.8   16.1
  2149.9   15.5
  2150.0   15.0
  2150.1   14.5
  2150.2   14.0
  2150.3   12.5
  2150.4   12.4
  2150.5   12.3
  2150.6   12.1
  2150.7   12.1
  2150.8   11.9
  2150.9   11.7
  2151.0   11.5
  2151.1   11.1
  2151.2   10.7
  2151.3   10.2
  2151.4    9.8
  2151.5    9.4
  2151.6    9.1
  2151.7    8.9
  2151.8    8.8
  2151.9    9.1
  2152.0    9.3
  2152.1    9.5
  2152.2    9.9
  2152.3   10.5
  2152.4   11.2
  2152.5   12.0
  2152.6   12.9
  2152.7   13.9
  2152.8   14.7
  2152.9   15.5
  2153.0   16.1
  2153.1   16.5
  2153.2   16.9
  2153.3   17.1
  2153.4   17.4
  2153.5   18.2
  2153.6   18.5
  2153.7   18.9
  2153.8   19.1
  2153.9   19.3
  2154.0   19.3
  2154.1   19.0
  2154.2   18.5
  2154.3   17.7
  2154.4   16.8
  2154.5   16.0
  2154.6   15.2
  2154.7   14.6
  2154.8   14.3
  2154.9   13.0
  2155.0   12.7
  2155.1   13.0
  2155.2   13.7
  2155.3   14.5
  2155.4   15.7
  2155.5   17.1
  2155.6   18.7
  2155.7   20.5
  2155.8   22.1
  2155.9   23.6
  2156.0   24.6
  2156.1   25.3
  2156.2   25.6
  2156.3   25.8
  2156.4   24.5
  2156.5   24.6
  2156.6   24.7
  2156.7   23.9
  2156.8   23.8
  2156.9   23.6
  2157.0   23.1
  2157.1   22.3
  2157.2   21.1
  2157.3   19.7
  2157.4   18.1
  2157.5   16.7
  2157.6   15.4
  2157.7   14.4
  2157.8   13.7
  2157.9   13.2
  2158.0   13.3
  2158.1   13.3
  2158.2   13.6
  2158.3   14.5
  2158.4   15.3
  2158.5   16.3
  2158.6   17.4
  2158.7   18.6
  2158.8   19.8
  2158.9   20.8
  2159.0   21.6
  2159.1   22.2
  2159.2   22.6
  2159.3   23.1
  2159.4   23.8
  2159.5   24.7
  2159.6   26.1
  2159.7   28.0
  2159.8   30.7
  2159.9   33.0
  2160.0   37.1
  2160.1   41.7
  2160.2   46.1
  2160.3   50.1
  2160.4   53.0
  2160.5   54.6
  2160.6   55.1
  2160.7   54.6
  2160.8   53.7
  2160.9   52.8
  2161.0   52.2
  2161.1   52.2
  2161.2   52.9
  2161.3   54.3
  2161.4   56.7
  2161.5   59.1
  2161.6   61.8
  2161.7   64.2
  2161.8   65.9
  2161.9   66.7
  2162.0   66.0
  2162.1   64.7
  2162.2   62.7
  2162.3   60.3
  2162.4   58.0
  2162.5   56.2
  2162.6   55.0
  2162.7   54.5
  2162.8   54.7
  2162.9   55.7
  2163.0   57.5
  2163.1   60.1
  2163.2   63.4
  2163.3   67.4
  2163.4   71.1
  2163.5   75.5
  2163.6   79.2
  2163.7   81.5
  2163.8   81.5
  2163.9   78.5
  2164.0   72.4
  2164.1   63.8
  2164.2   56.5
  2164.3   46.5
  2164.4   37.8
  2164.5   31.0
  2164.6   26.1
  2164.7   22.6
  2164.8   20.4
  2164.9   18.9
  2165.0   16.6
  2165.1   16.0
  2165.2   15.7
  2165.3   15.4
  2165.4   15.1
  2165.5   14.7
  2165.6   14.3
  2165.7   13.8
  2165.8   14.4
  2165.9   13.9
  2166.0   13.6
  2166.1   13.5
  2166.2   13.6
  2166.3   14.1
  2166.4   14.9
  2166.5   16.1
  2166.6   18.0
  2166.7   20.5
  2166.8   23.4
  2166.9   25.8
  2167.0   27.3
  2167.1   28.1
  2167.2   28.3
  2167.3   28.2
  2167.4   26.5
  2167.5   26.4
  2167.6   26.4
  2167.7   26.7
  2167.8   27.4
  2167.9   28.4
  2168.0   30.0
  2168.1   31.2
  2168.2   33.9
  2168.3   37.1
  2168.4   40.7
  2168.5   44.5
  2168.6   48.1
  2168.7   50.9
  2168.8   52.6
  2168.9   51.4
  2169.0   50.5
  2169.1   48.8
  2169.2   46.0
  2169.3   44.1
  2169.4   42.5
  2169.5   41.2
  2169.6   40.4
  2169.7   39.0
  2169.8   37.2
  2169.9   34.6
  2170.0   30.9
  2170.1   26.5
  2170.2   22.4
  2170.3   19.0
  2170.4   16.4
  2170.5   14.5
  2170.6   13.1
  2170.7   12.2
  2170.8   12.0
  2170.9   11.6
  2171.0   11.6
  2171.1   11.4
  2171.2   11.9
  2171.3   12.5
  2171.4   13.5
  2171.5   14.7
  2171.6   16.3
  2171.7   18.1
  2171.8   20.2
  2171.9   22.3
  2172.0   24.1
  2172.1   25.3
  2172.2   25.7
  2172.3   25.0
  2172.4   24.0
  2172.5   22.8
  2172.6   21.5
  2172.7   20.0
  2172.8   18.9
  2172.9   18.0
  2173.0   17.2
  2173.1   16.6
  2173.2   16.1
  2173.3   15.6
  2173.4   15.3
  2173.5   14.9
  2173.6   14.6
  2173.7   14.2
  2173.8   13.9
  2173.9   13.3
  2174.0   13.0
  2174.1   12.7
  2174.2   12.6
  2174.3   13.0
  2174.4   13.0
  2174.5   13.1
  2174.6   13.2
  2174.7   13.3
  2174.8   13.5
  2174.9   13.6
  2175.0   13.7
  2175.1   13.7
  2175.2   13.6
  2175.3   14.0
  2175.4   13.9
  2175.5   13.5
  2175.6   13.4
  2175.7   13.3
  2175.8   13.1
  2175.9   12.9
  2176.0   12.6
  2176.1   12.1
  2176.2   11.8
  2176.3   12.2
  2176.4   11.4
  2176.5   10.6
  2176.6    9.9
  2176.7    9.2
  2176.8    8.7
  2176.9    8.3
  2177.0    8.0
  2177.1    7.8
  2177.2    7.7
  2177.3    7.6
  2177.4    7.6
  2177.5    7.7
  2177.6    7.7
  2177.7    7.7
  2177.8    7.8
  2177.9    7.8
  2178.0    7.9
  2178.1    7.9
  2178.2    7.8
  2178.3    7.8
  2178.4    7.9
  2178.5    7.9
  2178.6    8.1
  2178.7    8.4
  2178.8    8.9
  2178.9    9.5
  2179.0   10.4
  2179.1   11.7
  2179.2   13.4
  2179.3   15.7
  2179.4   18.6
  2179.5   20.6
  2179.6   23.8
  2179.7   26.7
  2179.8   28.7
  2179.9   30.2
  2180.0   31.3
  2180.1   32.4
  2180.2   33.6
  2180.3   35.0
  2180.4   36.8
  2180.5   38.9
  2180.6   41.2
  2180.7   43.6
  2180.8   45.7
  2180.9   53.5
  2181.0   54.2
  2181.1   53.9
  2181.2   52.5
  2181.3   50.5
  2181.4   48.0
  2181.5   45.7
  2181.6   43.7
  2181.7   42.3
  2181.8   42.1
  2181.9   42.0
  2182.0   42.6
  2182.1   43.7
  2182.2   45.3
  2182.3   47.0
  2182.4   51.3
  2182.5   52.4
  2182.6   52.2
  2182.7   50.0
  2182.8   45.5
  2182.9   39.3
  2183.0   32.4
  2183.1   26.3
  2183.2   21.8
  2183.3   18.8
  2183.4   16.9
  2183.5   15.7
  2183.6   15.1
  2183.7   14.4
  2183.8   14.7
  2183.9   15.5
  2184.0   16.0
  2184.1   17.7
  2184.2   19.9
  2184.3   22.7
  2184.4   26.0
  2184.5   29.4
  2184.6   32.4
  2184.7   34.6
  2184.8   36.3
  2184.9   37.2
  2185.0   38.0
  2185.1   38.9
  2185.2   40.0
  2185.3   43.1
  2185.4   45.0
  2185.5   47.8
  2185.6   50.5
  2185.7   53.1
  2185.8   55.4
  2185.9   57.0
  2186.0   57.5
  2186.1   56.9
  2186.2   56.2
  2186.3   53.9
  2186.4   51.2
  2186.5   48.6
  2186.6   46.4
  2186.7   44.7
  2186.8   45.0
  2186.9   44.5
  2187.0   44.4
  2187.1   44.6
  2187.2   44.7
  2187.3   44.4
  2187.4   43.5
  2187.5   41.5
  2187.6   38.6
  2187.7   35.0
  2187.8   31.2
  2187.9   27.6
  2188.0   24.5
  2188.1   22.0
  2188.2   20.0
  2188.3   18.6
  2188.4   18.6
  2188.5   18.0
  2188.6   17.8
  2188.7   18.1
  2188.8   18.5
  2188.9   19.3
  2189.0   20.5
  2189.1   22.2
  2189.2   24.6
  2189.3   27.8
  2189.4   31.7
  2189.5   36.3
  2189.6   41.3
  2189.7   45.9
  2189.8   49.7
  2189.9   52.1
  2190.0   52.0
  2190.1   51.2
  2190.2   47.1
  2190.3   44.5
  2190.4   41.3
  2190.5   38.0
  2190.6   34.8
  2190.7   31.8
  2190.8   29.0
  2190.9   26.5
  2191.0   24.3
  2191.1   22.5
  2191.2   20.9
  2191.3   19.7
  2191.4   18.8
  2191.5   17.1
  2191.6   16.8
  2191.7   16.8
  2191.8   15.6
  2191.9   16.1
  2192.0   16.8
  2192.1   17.7
  2192.2   18.8
  2192.3   19.8
  2192.4   20.7
  2192.5   21.0
  2192.6   20.6
  2192.7   19.3
  2192.8   17.5
  2192.9   15.5
  2193.0   13.7
  2193.1   12.3
  2193.2   10.9
  2193.3    9.9
  2193.4    9.4
  2193.5    8.7
  2193.6    8.2
  2193.7    7.8
  2193.8    7.5
  2193.9    7.3
  2194.0    7.2
  2194.1    7.2
  2194.2    7.3
  2194.3    7.5
  2194.4    7.8
  2194.5    8.1
  2194.6    8.6
  2194.7    9.3
  2194.8   10.1
  2194.9   11.7
  2195.0   13.2
  2195.1   15.1
  2195.2   18.3
  2195.3   21.8
  2195.4   26.2
  2195.5   31.4
  2195.6   36.7
  2195.7   40.5
  2195.8   42.5
  2195.9   42.7
  2196.0   41.8
  2196.1   40.2
  2196.2   38.3
  2196.3   36.5
  2196.4   34.9
  2196.5   33.4
  2196.6   32.0
  2196.7   30.7
  2196.8   28.6
  2196.9   26.8
  2197.0   24.6
  2197.1   21.8
  2197.2   18.7
  2197.3   15.7
  2197.4   13.1
  2197.5   11.0
  2197.6    9.4
  2197.7    8.2
  2197.8    7.3
  2197.9    6.7
  2198.0    6.2
  2198.1    5.9
  2198.2    5.6
  2198.3    5.6
  2198.4    5.5
  2198.5    5.6
  2198.6    5.6
  2198.7    5.8
  2198.8    5.9
  2198.9    6.1
  2199.0    6.3
  2199.1    6.5
  2199.2    6.7
  2199.3    6.8
  2199.4    7.0
  2199.5    7.1
  2199.6    7.3
  2199.7    7.3
  2199.8    7.5
  2199.9    7.9
  2200.0    8.1
  2200.1    8.3
  2200.2    8.6
  2200.3    8.8
  2200.4    9.0
  2200.5    9.1
  2200.6    9.3
  2200.7    9.3
  2200.8    9.4
  2200.9    9.4
  2201.0    9.4
  2201.1    9.5
  2201.2    9.7
  2201.3    9.8
  2201.4   10.2
  2201.5   11.1
  2201.6   11.9
  2201.7   13.0
  2201.8   14.3
  2201.9   16.0
  2202.0   17.8
  2202.1   19.9
  2202.2   21.7
  2202.3   23.6
  2202.4   25.4
  2202.5   26.9
  2202.6   28.2
  2202.7   29.5
  2202.8   30.1
  2202.9   32.0
  2203.0   34.2
  2203.1   37.0
  2203.2   40.2
  2203.3   43.7
  2203.4   47.1
  2203.5   50.1
  2203.6   55.0
  2203.7   56.0
  2203.8   56.0
  2203.9   55.2
  2204.0   53.7
  2204.1   52.0
  2204.2   50.3
  2204.3   48.9
  2204.4   47.3
  2204.5   46.8
  2204.6   48.0
  2204.7   49.0
  2204.8   49.2
  2204.9   49.3
  2205.0   48.8
  2205.1   47.6
  2205.2   45.5
  2205.3   42.2
  2205.4   38.2
  2205.5   33.9
  2205.6   29.9
  2205.7   26.4
  2205.8   23.8
  2205.9   21.9
  2206.0   20.8
  2206.1   20.2
  2206.2   20.3
  2206.3   20.8
  2206.4   21.8
  2206.5   23.3
  2206.6   25.3
  2206.7   27.8
  2206.8   30.6
  2206.9   31.0
  2207.0   33.1
  2207.1   34.4
  2207.2   34.6
  2207.3   33.8
  2207.4   33.3
  2207.5   31.6
  2207.6   30.1
  2207.7   28.9
  2207.8   27.3
  2207.9   26.8
  2208.0   26.5
  2208.1   26.6
  2208.2   27.0
  2208.3   27.6
  2208.4   28.3
  2208.5   28.9
  2208.6   29.3
  2208.7   29.4
  2208.8   29.0
  2208.9   27.4
  2209.0   26.0
  2209.1   25.0
  2209.2   24.1
  2209.3   23.5
  2209.4   23.2
  2209.5   23.2
  2209.6   23.6
  2209.7   26.2
  2209.8   27.6
  2209.9   29.3
  2210.0   31.4
  2210.1   33.6
  2210.2   35.8
  2210.3   37.6
  2210.4   38.8
  2210.5   39.5
  2210.6   41.4
  2210.7   41.3
  2210.8   41.1
  2210.9   41.5
  2211.0   41.7
  2211.1   42.4
  2211.2   43.5
  2211.3   42.6
  2211.4   44.5
  2211.5   45.6
  2211.6   47.2
  2211.7   48.5
  2211.8   49.1
  2211.9   48.9
  2212.0   47.9
  2212.1   45.5
  2212.2   43.9
  2212.3   41.9
  2212.4   40.1
  2212.5   38.8
  2212.6   37.9
  2212.7   37.5
  2212.8   35.5
  2212.9   35.8
  2213.0   36.2
  2213.1   36.6
  2213.2   36.7
  2213.3   36.4
  2213.4   35.6
  2213.5   34.2
  2213.6   32.5
  2213.7   27.4
  2213.8   25.9
  2213.9   24.7
  2214.0   23.6
  2214.1   23.2
  2214.2   23.3
  2214.3   23.8
  2214.4   22.6
  2214.5   23.7
  2214.6   25.1
  2214.7   26.7
  2214.8   28.2
  2214.9   29.4
  2215.0   30.1
  2215.1   30.3
  2215.2   30.2
  2215.3   29.8
  2215.4   29.3
  2215.5   29.0
  2215.6   28.5
  2215.7   28.6
  2215.8   29.0
  2215.9   29.7
  2216.0   30.7
  2216.1   31.8
  2216.2   32.9
  2216.3   33.9
  2216.4   34.5
  2216.5   34.5
  2216.6   33.9
  2216.7   32.8
  2216.8   31.3
  2216.9   29.8
  2217.0   28.3
  2217.1   27.1
  2217.2   28.2
  2217.3   27.6
  2217.4   27.3
  2217.5   29.1
  2217.6   29.3
  2217.7   29.6
  2217.8   29.7
  2217.9   29.6
  2218.0   29.1
  2218.1   28.2
  2218.2   27.0
  2218.3   25.6
  2218.4   24.2
  2218.5   22.9
  2218.6   21.8
  2218.7   22.5
  2218.8   21.8
  2218.9   21.4
  2219.0   21.1
  2219.1   20.4
  2219.2   20.3
  2219.3   20.1
  2219.4   19.8
  2219.5   19.4
  2219.6   18.8
  2219.7   18.2
  2219.8   17.5
  2219.9   16.9
  2220.0   16.4
  2220.1   16.0
  2220.2   15.9
  2220.3   16.0
  2220.4   16.3
  2220.5   17.0
  2220.6   17.9
  2220.7   19.1
  2220.8   20.5
  2220.9   22.0
  2221.0   23.4
  2221.1   24.6
  2221.2   25.4
  2221.3   25.8
  2221.4   25.8
  2221.5   25.7
  2221.6   25.4
  2221.7   25.2
  2221.8   25.0
  2221.9   26.7
  2222.0   26.8
  2222.1   26.8
  2222.2   26.8
  2222.3   26.6
  2222.4   26.0
  2222.5   24.7
  2222.6   22.7
  2222.7   20.3
  2222.8   18.0
  2222.9   15.9
  2223.0   14.2
  2223.1   12.8
  2223.2   11.8
  2223.3   11.2
  2223.4   10.3
  2223.5   10.1
  2223.6   10.1
  2223.7   10.3
  2223.8   10.7
  2223.9   11.2
  2224.0   11.8
  2224.1   12.6
  2224.2   14.0
  2224.3   15.0
  2224.4   16.0
  2224.5   17.0
  2224.6   18.0
  2224.7   19.0
  2224.8   20.2
  2224.9   21.7
  2225.0   23.8
  2225.1   26.1
  2225.2   28.9
  2225.3   32.6
  2225.4   36.9
  2225.5   41.8
  2225.6   46.9
  2225.7   53.1
  2225.8   57.1
  2225.9   60.1
  2226.0   61.8
  2226.1   62.4
  2226.2   62.2
  2226.3   61.3
  2226.4   60.4
  2226.5   59.5
  2226.6   57.5
  2226.7   57.6
  2226.8   58.3
  2226.9   59.6
  2227.0   61.5
  2227.1   63.7
  2227.2   66.0
  2227.3   68.3
  2227.4   69.5
  2227.5   69.1
  2227.6   67.0
  2227.7   62.9
  2227.8   57.2
  2227.9   50.7
  2228.0   44.4
  2228.1   39.8
  2228.2   35.3
  2228.3   31.8
  2228.4   29.1
  2228.5   27.0
  2228.6   25.2
  2228.7   23.7
  2228.8   23.3
  2228.9   21.6
  2229.0   19.8
  2229.1   17.9
  2229.2   16.0
  2229.3   14.2
  2229.4   12.6
  2229.5   11.2
  2229.6   10.8
  2229.7    9.8
  2229.8    9.1
  2229.9    8.5
  2230.0    8.1
  2230.1    7.8
  2230.2    7.6
  2230.3    7.5
  2230.4    7.6
  2230.5    7.6
  2230.6    7.6
  2230.7    7.7
  2230.8    7.7
  2230.9    7.7
  2231.0    7.6
  2231.1    7.6
  2231.2    7.3
  2231.3    7.3
  2231.4    7.3
  2231.5    7.4
  2231.6    7.5
  2231.7    7.8
  2231.8    8.1
  2231.9    8.6
  2232.0    9.1
  2232.1    9.8
  2232.2   10.5
  2232.3   11.3
  2232.4   12.1
  2232.5   12.7
  2232.6   13.2
  2232.7   13.6
  2232.8   13.7
  2232.9   13.8
  2233.0   13.2
  2233.1   13.2
  2233.2   13.1
  2233.3   13.1
  2233.4   12.6
  2233.5   12.4
  2233.6   12.2
  2233.7   11.8
  2233.8   11.4
  2233.9   10.8
  2234.0   10.2
  2234.1    9.5
  2234.2    8.9
  2234.3    8.4
  2234.4    8.0
  2234.5    7.8
  2234.6    7.8
  2234.7    7.9
  2234.8    8.1
  2234.9    8.7
  2235.0    9.5
  2235.1   10.6
  2235.2   12.2
  2235.3   14.6
  2235.4   17.7
  2235.5   21.7
  2235.6   26.2
  2235.7   30.0
  2235.8   33.1
  2235.9   35.4
  2236.0   37.2
  2236.1   38.7
  2236.2   39.4
  2236.3   40.6
  2236.4   41.7
  2236.5   42.3
  2236.6   42.4
  2236.7   43.1
  2236.8   43.2
  2236.9   42.8
  2237.0   41.5
  2237.1   39.3
  2237.2   36.5
  2237.3   33.2
  2237.4   29.8
  2237.5   25.8
  2237.6   23.5
  2237.7   21.9
  2237.8   19.4
  2237.9   19.1
  2238.0   19.4
  2238.1   20.5
  2238.2   21.4
  2238.3   23.3
  2238.4   25.5
  2238.5   28.0
  2238.6   30.3
  2238.7   32.2
  2238.8   33.5
  2238.9   34.2
  2239.0   33.9
  2239.1   33.7
  2239.2   33.0
  2239.3   32.4
  2239.4   31.8
  2239.5   31.2
  2239.6   30.6
  2239.7   32.4
  2239.8   31.4
  2239.9   30.1
  2240.0   29.7
  2240.1   27.4
  2240.2   24.7
  2240.3   21.7
  2240.4   18.8
  2240.5   16.3
  2240.6   13.5
  2240.7   12.1
  2240.8   11.0
  2240.9   10.2
  2241.0    9.7
  2241.1    9.3
  2241.2    9.0
  2241.3    8.9
  2241.4    8.7
  2241.5    8.7
  2241.6    8.4
  2241.7    8.3
  2241.8    8.2
  2241.9    8.2
  2242.0    8.1
  2242.1    8.0
  2242.2    8.0
  2242.3    8.0
  2242.4    8.1
  2242.5    8.3
  2242.6    8.7
  2242.7    9.3
  2242.8   10.1
  2242.9   11.3
  2243.0   12.8
  2243.1   14.6
  2243.2   15.8
  2243.3   18.2
  2243.4   20.6
  2243.5   22.7
  2243.6   24.0
  2243.7   24.7
  2243.8   25.1
  2243.9   25.2
  2244.0   25.4
  2244.1   25.6
  2244.2   26.0
  2244.3   26.6
  2244.4   27.6
  2244.5   28.8
  2244.6   30.4
  2244.7   29.6
  2244.8   31.3
  2244.9   33.0
  2245.0   34.4
  2245.1   35.2
  2245.2   35.2
  2245.3   34.4
  2245.4   31.9
  2245.5   30.2
  2245.6   28.5
  2245.7   27.0
  2245.8   25.7
  2245.9   24.5
  2246.0   23.6
  2246.1   22.8
  2246.2   21.0
  2246.3   19.7
  2246.4   18.7
  2246.5   17.6
  2246.6   16.4
  2246.7   15.1
  2246.8   13.9
  2246.9   12.7
  2247.0   11.7
  2247.1   11.0
  2247.2   10.4
  2247.3    9.9
  2247.4    9.7
  2247.5    9.6
  2247.6    9.7
  2247.7    9.8
  2247.8   10.2
  2247.9    9.9
  2248.0   10.4
  2248.1   11.1
  2248.2   11.8
  2248.3   12.6
  2248.4   13.2
  2248.5   13.8
  2248.6   14.3
  2248.7   14.6
  2248.8   15.0
  2248.9   15.3
  2249.0   15.7
  2249.1   16.2
  2249.2   16.9
  2249.3   16.8
  2249.4   19.1
  2249.5   20.6
  2249.6   22.2
  2249.7   23.8
  2249.8   25.4
  2249.9   26.8
  2250.0   28.1
  2250.1   29.0
  2250.2   29.9
  2250.3   30.5
  2250.4   31.2
  2250.5   31.9
  2250.6   32.7
  2250.7   33.6
  2250.8   35.1
  2250.9   36.3
  2251.0   36.7
  2251.1   37.7
  2251.2   38.4
  2251.3   38.5
  2251.4   37.8
  2251.5   36.1
  2251.6   33.6
  2251.7   30.4
  2251.8   27.0
  2251.9   23.8
  2252.0   20.9
  2252.1   18.6
  2252.2   16.9
  2252.3   16.9
  2252.4   15.9
  2252.5   15.2
  2252.6   15.5
  2252.7   15.4
  2252.8   15.6
  2252.9   16.0
  2253.0   16.7
  2253.1   17.7
  2253.2   19.0
  2253.3   20.5
  2253.4   22.2
  2253.5   24.0
  2253.6   25.8
  2253.7   27.6
  2253.8   29.4
  2253.9   31.3
  2254.0   32.8
  2254.1   32.8
  2254.2   34.1
  2254.3   35.3
  2254.4   36.5
  2254.5   37.6
  2254.6   38.6
  2254.7   39.6
  2254.8   40.4
  2254.9   40.9
  2255.0   41.0
  2255.1   40.6
  2255.2   39.5
  2255.3   37.8
  2255.4   35.6
  2255.5   33.3
  2255.6   28.2
  2255.7   26.3
  2255.8   24.9
  2255.9   24.0
  2256.0   23.7
  2256.1   23.8
  2256.2   24.4
  2256.3   25.5
  2256.4   29.3
  2256.5   31.3
  2256.6   33.6
  2256.7   36.0
  2256.8   38.0
  2256.9   39.7
  2257.0   40.7
  2257.1   41.2
  2257.2   42.9
  2257.3   42.6
  2257.4   42.2
  2257.5   41.5
  2257.6   41.1
  2257.7   40.9
  2257.8   40.9
  2257.9   41.1
  2258.0   41.1
  2258.1   41.2
  2258.2   41.2
  2258.3   41.1
  2258.4   41.0
  2258.5   40.9
  2258.6   40.7
  2258.7   40.6
  2258.8   40.6
  2258.9   40.8
  2259.0   41.8
  2259.1   42.4
  2259.2   43.2
  2259.3   44.1
  2259.4   48.3
  2259.5   49.1
  2259.6   49.5
  2259.7   49.3
  2259.8   48.5
  2259.9   47.0
  2260.0   45.0
  2260.1   42.7
  2260.2   40.4
  2260.3   38.4
  2260.4   36.8
  2260.5   35.8
  2260.6   33.8
  2260.7   34.1
  2260.8   34.9
  2260.9   36.8
  2261.0   38.6
  2261.1   40.4
  2261.2   42.3
  2261.3   43.7
  2261.4   44.6
  2261.5   44.9
  2261.6   44.5
  2261.7   43.5
  2261.8   42.3
  2261.9   40.9
  2262.0   39.6
  2262.1   38.3
  2262.2   37.7
  2262.3   36.7
  2262.4   35.3
  2262.5   34.7
  2262.6   32.1
  2262.7   30.3
  2262.8   28.0
  2262.9   25.4
  2263.0   22.7
  2263.1   20.0
  2263.2   17.6
  2263.3   15.6
  2263.4   14.0
  2263.5   13.4
  2263.6   12.5
  2263.7   11.7
  2263.8   12.3
  2263.9   11.7
  2264.0   10.9
  2264.1   10.6
  2264.2   10.2
  2264.3    9.9
  2264.4    9.5
  2264.5    9.2
  2264.6    8.8
  2264.7    8.4
  2264.8    8.1
  2264.9    7.9
  2265.0    7.7
  2265.1    7.6
  2265.2    7.6
  2265.3    7.6
  2265.4    7.5
  2265.5    7.7
  2265.6    8.0
  2265.7    8.4
  2265.8    8.8
  2265.9    9.3
  2266.0    9.4
  2266.1    9.9
  2266.2   10.4
  2266.3   10.9
  2266.4   11.3
  2266.5   11.7
  2266.6   12.5
  2266.7   12.8
  2266.8   13.3
  2266.9   13.0
  2267.0   13.5
  2267.1   14.1
  2267.2   14.7
  2267.3   15.4
  2267.4   16.1
  2267.5   16.6
  2267.6   17.7
  2267.7   17.7
  2267.8   17.4
  2267.9   16.7
  2268.0   15.7
  2268.1   14.4
  2268.2   13.1
  2268.3   11.9
  2268.4   10.7
  2268.5    9.8
  2268.6    8.9
  2268.7    8.3
  2268.8    7.7
  2268.9    7.3
  2269.0    7.0
  2269.1    6.8
  2269.2    6.6
  2269.3    6.7
  2269.4    6.7
  2269.5    6.8
  2269.6    7.0
  2269.7    7.3
  2269.8    7.6
  2269.9    8.0
  2270.0    8.4
  2270.1    8.6
  2270.2    9.2
  2270.3    9.6
  2270.4    9.8
  2270.5   10.0
  2270.6   10.1
  2270.7   10.3
  2270.8   10.1
  2270.9    9.8
  2271.0    9.5
  2271.1    9.0
  2271.2    8.5
  2271.3    8.0
  2271.4    7.6
  2271.5    7.0
  2271.6    6.6
  2271.7    6.1
  2271.8    5.7
  2271.9    5.4
  2272.0    5.3
  2272.1    5.2
  2272.2    5.2
  2272.3    5.1
  2272.4    5.2
  2272.5    5.3
  2272.6    5.5
  2272.7    5.7
  2272.8    6.0
  2272.9    6.5
  2273.0    7.0
  2273.1    7.5
  2273.2    8.2
  2273.3    8.9
  2273.4    9.8
  2273.5   10.6
  2273.6   11.8
  2273.7   13.3
  2273.8   14.7
  2273.9   16.1
  2274.0   17.9
  2274.1   19.9
  2274.2   22.3
  2274.3   25.0
  2274.4   27.8
  2274.5   30.5
  2274.6   32.8
  2274.7   34.7
  2274.8   36.1
  2274.9   37.2
  2275.0   36.4
  2275.1   37.1
  2275.2   37.9
  2275.3   41.8
  2275.4   43.0
  2275.5   44.5
  2275.6   46.1
  2275.7   47.8
  2275.8   49.4
  2275.9   50.6
  2276.0   51.4
  2276.1   51.6
  2276.2   51.4
  2276.3   50.7
  2276.4   49.9
  2276.5   49.1
  2276.6   50.4
  2276.7   50.2
  2276.8   52.2
  2276.9   53.2
  2277.0   54.8
  2277.1   57.0
  2277.2   59.6
  2277.3   62.4
  2277.4   65.2
  2277.5   67.9
  2277.6   70.2
  2277.7   72.1
  2277.8   73.6
  2277.9   74.7
  2278.0   75.5
  2278.1   76.7
  2278.2   77.3
  2278.3   76.3
  2278.4   77.4
  2278.5   78.9
  2278.6   80.6
  2278.7   82.3
  2278.8   84.0
  2278.9   85.4
  2279.0   86.4
  2279.1   86.8
  2279.2   86.5
  2279.3   85.5
  2279.4   83.9
  2279.5   79.6
  2279.6   77.0
  2279.7   74.1
  2279.8   71.2
  2279.9   69.3
  2280.0   66.4
  2280.1   63.6
  2280.2   60.6
  2280.3   57.5
  2280.4   54.1
  2280.5   50.5
  2280.6   46.8
  2280.7   43.0
  2280.8   39.2
  2280.9   35.8
  2281.0   32.4
  2281.1   29.9
  2281.2   27.9
  2281.3   26.4
  2281.4   25.3
  2281.5   24.6
  2281.6   24.3
  2281.7   24.1
  2281.8   24.0
  2281.9   23.9
  2282.0   23.6
  2282.1   23.0
  2282.2   22.2
  2282.3   21.0
  2282.4   17.4
  2282.5   16.3
  2282.6   15.3
  2282.7   14.5
  2282.8   14.0
  2282.9   13.5
  2283.0   13.2
  2283.1   13.0
  2283.2   12.9
  2283.3   12.7
  2283.4   12.6
  2283.5   13.2
  2283.6   12.8
  2283.7   12.3
  2283.8   11.6
  2283.9   10.8
  2284.0   10.0
  2284.1    9.2
  2284.2    8.4
  2284.3    7.7
  2284.4    7.1
  2284.5    6.7
  2284.6    6.3
  2284.7    6.0
  2284.8    5.9
  2284.9    5.9
  2285.0    5.9
  2285.1    5.9
  2285.2    6.1
  2285.3    6.3
  2285.4    6.0
  2285.5    6.3
  2285.6    6.7
  2285.7    7.2
  2285.8    7.7
  2285.9    8.3
  2286.0    8.9
  2286.1    9.6
  2286.2   10.4
  2286.3   11.1
  2286.4   12.1
  2286.5   13.2
  2286.6   14.6
  2286.7   16.1
  2286.8   18.0
  2286.9   19.6
  2287.0   21.8
  2287.1   23.9
  2287.2   25.6
  2287.3   26.9
  2287.4   27.7
  2287.5   28.2
  2287.6   28.4
  2287.7   28.3
  2287.8   28.0
  2287.9   27.6
  2288.0   27.1
  2288.1   26.4
  2288.2   25.6
  2288.3   24.3
  2288.4   23.2
  2288.5   20.9
  2288.6   18.4
  2288.7   15.9
  2288.8   13.6
  2288.9   11.8
  2289.0   10.3
  2289.1    9.2
  2289.2    8.3
  2289.3    7.7
  2289.4    7.3
  2289.5    7.0
  2289.6    6.8
  2289.7    6.7
  2289.8    6.7
  2289.9    6.7
  2290.0    7.0
  2290.1    7.2
  2290.2    7.4
  2290.3    7.7
  2290.4    8.0
  2290.5    8.4
  2290.6    8.7
  2290.7    9.1
  2290.8    9.6
  2290.9   10.2
  2291.0   10.8
  2291.1   11.7
  2291.2   12.7
  2291.3   13.9
  2291.4   17.0
  2291.5   18.9
  2291.6   21.1
  2291.7   23.2
  2291.8   25.0
  2291.9   26.3
  2292.0   27.5
  2292.1   28.5
  2292.2   29.2
  2292.3   29.9
  2292.4   30.5
  2292.5   31.1
  2292.6   31.8
  2292.7   32.4
  2292.8   33.0
  2292.9   36.8
  2293.0   37.1
  2293.1   37.1
  2293.2   34.6
  2293.3   33.8
  2293.4   32.6
  2293.5   31.2
  2293.6   29.8
  2293.7   28.6
  2293.8   27.5
  2293.9   26.8
  2294.0   26.4
  2294.1   26.3
  2294.2   26.6
  2294.3   27.2
  2294.4   31.3
  2294.5   32.6
  2294.6   31.9
  2294.7   33.0
  2294.8   33.5
  2294.9   33.2
  2295.0   31.8
  2295.1   29.4
  2295.2   26.4
  2295.3   22.8
  2295.4   20.0
  2295.5   17.7
  2295.6   15.7
  2295.7   14.1
  2295.8   12.9
  2295.9   11.7
  2296.0   10.9
  2296.1   10.8
  2296.2   10.0
  2296.3    9.7
  2296.4    9.4
  2296.5    9.3
  2296.6    9.2
  2296.7    9.2
  2296.8    9.3
  2296.9    9.4
  2297.0    9.5
  2297.1    9.7
  2297.2    9.9
  2297.3   10.0
  2297.4   10.3
  2297.5   10.5
  2297.6   10.8
  2297.7   11.2
  2297.8   11.7
  2297.9   12.3
  2298.0   12.7
  2298.1   12.7
  2298.2   13.6
  2298.3   14.6
  2298.4   15.6
  2298.5   16.6
  2298.6   17.6
  2298.7   18.5
  2298.8   19.2
  2298.9   19.9
  2299.0   20.5
  2299.1   21.0
  2299.2   21.8
  2299.3   22.2
  2299.4   22.5
  2299.5   22.7
  2299.6   22.4
  2299.7   22.4
  2299.8   22.2
  2299.9   21.8
  2300.0   21.4
  2300.1   19.4
  2300.2   18.3
  2300.3   17.4
  2300.4   16.7
  2300.5   16.4
  2300.6   16.3
  2300.7   15.6
  2300.8   16.0
  2300.9   16.5
  2301.0   18.6
  2301.1   19.2
  2301.2   19.5
  2301.3   19.5
  2301.4   19.2
  2301.5   18.6
  2301.6   18.0
  2301.7   17.4
  2301.8   17.0
  2301.9   16.7
  2302.0   16.6
  2302.1   16.7
  2302.2   17.0
  2302.3   17.3
  2302.4   17.6
  2302.5   17.8
  2302.6   16.1
  2302.7   15.8
  2302.8   15.3
  2302.9   14.8
  2303.0   14.2
  2303.1   13.8
  2303.2   13.5
  2303.3   13.4
  2303.4   13.6
  2303.5   14.0
  2303.6   14.0
  2303.7   14.8
  2303.8   15.7
  2303.9   16.8
  2304.0   17.7
  2304.1   17.6
  2304.2   18.0
  2304.3   18.3
  2304.4   18.3
  2304.5   18.3
  2304.6   18.4
  2304.7   18.6
  2304.8   19.0
  2304.9   19.5
  2305.0   20.3
  2305.1   20.4
  2305.2   21.1
  2305.3   21.8
  2305.4   22.2
  2305.5   23.4
  2305.6   23.5
  2305.7   23.5
  2305.8   23.7
  2305.9   24.0
  2306.0   24.5
  2306.1   25.2
  2306.2   26.2
  2306.3   27.4
  2306.4   28.5
  2306.5   27.7
  2306.6   28.0
  2306.7   27.6
  2306.8   26.6
  2306.9   24.9
  2307.0   23.1
  2307.1   21.3
  2307.2   19.7
  2307.3   18.6
  2307.4   17.9
  2307.5   17.6
  2307.6   17.8
  2307.7   18.2
  2307.8   18.9
  2307.9   19.7
  2308.0   19.8
  2308.1   20.0
  2308.2   19.9
  2308.3   19.3
  2308.4   18.5
  2308.5   17.6
  2308.6   16.8
  2308.7   16.3
  2308.8   16.1
  2308.9   16.1
  2309.0   16.5
  2309.1   17.2
  2309.2   18.3
  2309.3   19.8
  2309.4   21.8
  2309.5   22.1
  2309.6   24.3
  2309.7   26.1
  2309.8   27.0
  2309.9   26.9
  2310.0   25.6
  2310.1   23.8
  2310.2   22.0
  2310.3   20.3
  2310.4   19.0
  2310.5   18.0
  2310.6   17.4
  2310.7   17.0
  2310.8   16.8
  2310.9   15.4
  2311.0   15.3
  2311.1   15.2
  2311.2   14.9
  2311.3   14.5
  2311.4   14.0
  2311.5   13.4
  2311.6   12.8
  2311.7   12.3
  2311.8   11.9
  2311.9   11.7
  2312.0   11.6
  2312.1   11.9
  2312.2   12.4
  2312.3   13.1
  2312.4   14.4
  2312.5   16.1
  2312.6   18.2
  2312.7   20.7
  2312.8   23.2
  2312.9   25.4
  2313.0   26.8
  2313.1   27.6
  2313.2   27.8
  2313.3   27.7
  2313.4   27.7
  2313.5   27.7
  2313.6   27.4
  2313.7   27.9
  2313.8   28.5
  2313.9   29.2
  2314.0   29.7
  2314.1   29.9
  2314.2   28.5
  2314.3   27.2
  2314.4   25.2
  2314.5   22.8
  2314.6   20.6
  2314.7   18.8
  2314.8   17.5
  2314.9   16.6
  2315.0   15.6
  2315.1   15.5
  2315.2   15.7
  2315.3   16.1
  2315.4   16.7
  2315.5   17.4
  2315.6   17.9
  2315.7   18.6
  2315.8   18.5
  2315.9   18.2
  2316.0   17.8
  2316.1   17.3
  2316.2   16.8
  2316.3   16.6
  2316.4   15.9
  2316.5   16.2
  2316.6   16.7
  2316.7   17.6
  2316.8   18.8
  2316.9   20.4
  2317.0   22.3
  2317.1   24.3
  2317.2   27.5
  2317.3   28.9
  2317.4   29.6
  2317.5   29.6
  2317.6   29.0
  2317.7   28.4
  2317.8   27.9
  2317.9   27.4
  2318.0   27.9
  2318.1   28.9
  2318.2   30.5
  2318.3   32.7
  2318.4   35.3
  2318.5   37.9
  2318.6   40.9
  2318.7   42.3
  2318.8   42.7
  2318.9   41.2
  2319.0   40.0
  2319.1   38.6
  2319.2   39.0
  2319.3   37.9
  2319.4   37.3
  2319.5   37.3
  2319.6   37.9
  2319.7   38.9
  2319.8   40.3
  2319.9   41.7
  2320.0   42.8
  2320.1   42.5
  2320.2   41.9
  2320.3   40.1
  2320.4   35.4
  2320.5   32.5
  2320.6   31.4
  2320.7   29.0
  2320.8   27.2
  2320.9   26.0
  2321.0   25.5
  2321.1   25.4
  2321.2   25.7
  2321.3   26.2
  2321.4   26.9
  2321.5   26.5
  2321.6   26.7
  2321.7   26.4
  2321.8   25.7
  2321.9   25.0
  2322.0   23.7
  2322.1   22.9
  2322.2   22.3
  2322.3   22.2
  2322.4   22.4
  2322.5   23.0
  2322.6   23.9
  2322.7   25.1
  2322.8   26.2
  2322.9   27.1
  2323.0   27.5
  2323.1   27.1
  2323.2   26.2
  2323.3   24.9
  2323.4   23.6
  2323.5   22.4
  2323.6   21.4
  2323.7   20.4
  2323.8   20.1
  2323.9   20.0
  2324.0   20.3
  2324.1   20.7
  2324.2   21.4
  2324.3   22.2
  2324.4   22.8
  2324.5   23.2
  2324.6   23.1
  2324.7   22.3
  2324.8   21.1
  2324.9   20.3
  2325.0   19.0
  2325.1   17.9
  2325.2   16.5
  2325.3   16.3
  2325.4   16.5
  2325.5   17.2
  2325.6   18.3
  2325.7   20.1
  2325.8   22.5
  2325.9   25.8
  2326.0   29.7
  2326.1   33.9
  2326.2   37.2
  2326.3   42.2
  2326.4   41.9
  2326.5   40.3
  2326.6   38.2
  2326.7   37.1
  2326.8   35.1
  2326.9   33.6
  2327.0   32.5
  2327.1   31.9
  2327.2   31.7
  2327.3   31.7
  2327.4   31.9
  2327.5   32.1
  2327.6   32.1
  2327.7   31.1
  2327.8   29.8
  2327.9   27.6
  2328.0   24.9
  2328.1   21.6
  2328.2   19.2
  2328.3   17.2
  2328.4   15.7
  2328.5   14.6
  2328.6   13.8
  2328.7   13.3
  2328.8   12.9
  2328.9   12.5
  2329.0   12.2
  2329.1   11.9
  2329.2   11.3
  2329.3   10.8
  2329.4   10.3
  2329.5    9.7
  2329.6    9.4
  2329.7    8.9
  2329.8    8.5
  2329.9    8.2
  2330.0    8.1
  2330.1    8.0
  2330.2    8.0
  2330.3    8.1
  2330.4    8.3
  2330.5    8.5
  2330.6    8.8
  2330.7    9.1
  2330.8    9.4
  2330.9    9.6
  2331.0    9.8
  2331.1   10.1
  2331.2   10.3
  2331.3   10.4
  2331.4   10.7
  2331.5   11.1
  2331.6   11.6
  2331.7   12.4
  2331.8   13.4
  2331.9   14.7
  2332.0   16.4
  2332.1   18.3
  2332.2   21.8
  2332.3   23.7
  2332.4   25.0
  2332.5   27.6
  2332.6   27.9
  2332.7   28.1
  2332.8   28.4
  2332.9   28.9
  2333.0   29.8
  2333.1   31.1
  2333.2   32.9
  2333.3   35.1
  2333.4   37.7
  2333.5   40.3
  2333.6   43.1
  2333.7   44.6
  2333.8   45.2
  2333.9   44.7
  2334.0   44.3
  2334.1   42.4
  2334.2   40.5
  2334.3   38.9
  2334.4   37.7
  2334.5   37.1
  2334.6   37.0
  2334.7   37.2
  2334.8   37.7
  2334.9   38.2
  2335.0   38.2
  2335.1   38.5
  2335.2   37.2
  2335.3   35.1
  2335.4   32.4
  2335.5   30.3
  2335.6   27.7
  2335.7   25.6
  2335.8   24.0
  2335.9   23.0
  2336.0   22.5
  2336.1   22.5
  2336.2   22.8
  2336.3   23.5
  2336.4   24.3
  2336.5   24.6
  2336.6   25.2
  2336.7   25.3
  2336.8   24.8
  2336.9   26.2
  2337.0   24.0
  2337.1   21.7
  2337.2   19.5
  2337.3   17.6
  2337.4   16.0
  2337.5   14.7
  2337.6   13.7
  2337.7   12.8
  2337.8   12.0
  2337.9   11.3
  2338.0   10.5
  2338.1    9.8
  2338.2    9.1
  2338.3    8.4
  2338.4    7.8
  2338.5    7.2
  2338.6    6.7
  2338.7    6.2
  2338.8    5.9
  2338.9    5.6
  2339.0    5.5
  2339.1    5.4
  2339.2    5.5
  2339.3    5.6
  2339.4    5.9
  2339.5    6.4
  2339.6    7.1
  2339.7    8.0
  2339.8    9.2
  2339.9   11.4
  2340.0   13.5
  2340.1   15.9
  2340.2   20.3
  2340.3   22.8
  2340.4   24.9
  2340.5   26.8
  2340.6   28.7
  2340.7   30.7
  2340.8   32.9
  2340.9   35.3
  2341.0   37.8
  2341.1   39.9
  2341.2   41.5
  2341.3   42.1
  2341.4   41.7
  2341.5   40.5
  2341.6   38.7
  2341.7   37.2
  2341.8   35.2
  2341.9   33.5
  2342.0   32.2
  2342.1   31.5
  2342.2   31.2
  2342.3   31.4
  2342.4   32.0
  2342.5   32.7
  2342.6   33.5
  2342.7   33.9
  2342.8   33.1
  2342.9   32.3
  2343.0   30.6
  2343.1   28.3
  2343.2   24.7
  2343.3   22.3
  2343.4   20.3
  2343.5   18.6
  2343.6   17.4
  2343.7   16.4
  2343.8   15.7
  2343.9   15.1
  2344.0   14.5
  2344.1   13.8
  2344.2   13.4
  2344.3   12.5
  2344.4   11.7
  2344.5   10.8
  2344.6    9.9
  2344.7    9.3
  2344.8    8.8
  2344.9    8.5
  2345.0    8.3
  2345.1    8.2
  2345.2    8.2
  2345.3    8.4
  2345.4    8.6
  2345.5    8.9
  2345.6    9.2
  2345.7    9.7
  2345.8   10.1
  2345.9   10.4
  2346.0   10.7
  2346.1   11.6
  2346.2   11.8
  2346.3   12.0
  2346.4   12.2
  2346.5   12.4
  2346.6   12.7
  2346.7   13.0
  2346.8   13.3
  2346.9   13.7
  2347.0   13.9
  2347.1   15.1
  2347.2   15.1
  2347.3   15.0
  2347.4   14.7
  2347.5   15.7
  2347.6   15.3
  2347.7   15.1
  2347.8   15.1
  2347.9   15.3
  2348.0   15.9
  2348.1   16.9
  2348.2   18.4
  2348.3   20.4
  2348.4   23.0
  2348.5   23.7
  2348.6   26.4
  2348.7   28.7
  2348.8   30.5
  2348.9   31.6
  2349.0   33.1
  2349.1   33.4
  2349.2   33.6
  2349.3   33.9
  2349.4   34.4
  2349.5   35.3
  2349.6   36.6
  2349.7   38.2
  2349.8   39.9
  2349.9   41.6
  2350.0   41.1
  2350.1   41.7
  2350.2   41.6
  2350.3   40.5
  2350.4   38.8
  2350.5   36.7
  2350.6   34.5
  2350.7   32.6
  2350.8   31.1
  2350.9   30.3
  2351.0   29.8
  2351.1   29.7
  2351.2   29.9
  2351.3   30.2
  2351.4   30.9
  2351.5   30.7
  2351.6   29.5
  2351.7   26.9
  2351.8   23.6
  2351.9   20.1
  2352.0   16.9
  2352.1   14.4
  2352.2   12.5
  2352.3   10.1
  2352.4    9.2
  2352.5    8.6
  2352.6    8.2
  2352.7    8.0
  2352.8    7.9
  2352.9    7.9
  2353.0    8.3
  2353.1    8.7
  2353.2    9.2
  2353.3    9.8
  2353.4   10.5
  2353.5   11.3
  2353.6   12.1
  2353.7   13.5
  2353.8   14.2
  2353.9   14.8
  2354.0   15.4
  2354.1   16.1
  2354.2   16.8
  2354.3   17.7
  2354.4   18.8
  2354.5   16.1
  2354.6   17.4
  2354.7   18.8
  2354.8   20.3
  2354.9   21.8
  2355.0   23.0
  2355.1   23.8
  2355.2   25.9
  2355.3   25.6
  2355.4   25.2
  2355.5   24.6
  2355.6   24.0
  2355.7   23.5
  2355.8   23.2
  2355.9   22.8
  2356.0   24.5
  2356.1   24.2
  2356.2   23.5
  2356.3   22.5
  2356.4   21.1
  2356.5   19.5
  2356.6   17.9
  2356.7   16.5
  2356.8   15.2
  2356.9   14.2
  2357.0   13.5
  2357.1   13.0
  2357.2   12.8
  2357.3   12.8
  2357.4   12.9
  2357.5   12.7
  2357.6   13.0
  2357.7   13.4
  2357.8   13.8
  2357.9   14.1
  2358.0   14.2
  2358.1   14.1
  2358.2   13.1
  2358.3   12.8
  2358.4   12.5
  2358.5   12.1
  2358.6   11.8
  2358.7   11.4
  2358.8   11.0
  2358.9   10.6
  2359.0   10.2
  2359.1    9.7
  2359.2    8.8
  2359.3    8.4
  2359.4    8.0
  2359.5    7.6
  2359.6    7.2
  2359.7    7.0
  2359.8    6.9
  2359.9    7.0
  2360.0    7.2
  2360.1    7.6
  2360.2    8.2
  2360.3    9.1
  2360.4   10.5
  2360.5   12.6
  2360.6   15.4
  2360.7   18.2
  2360.8   22.4
  2360.9   26.7
  2361.0   30.2
  2361.1   32.1
  2361.2   34.6
  2361.3   36.9
  2361.4   39.1
  2361.5   41.5
  2361.6   44.0
  2361.7   46.7
  2361.8   49.4
  2361.9   51.8
  2362.0   53.6
  2362.1   54.5
  2362.2   53.8
  2362.3   52.5
  2362.4   50.3
  2362.5   48.7
  2362.6   45.7
  2362.7   42.9
  2362.8   40.5
  2362.9   38.6
  2363.0   37.1
  2363.1   36.0
  2363.2   35.2
  2363.3   34.2
  2363.4   33.1
  2363.5   31.4
  2363.6   29.4
  2363.7   26.2
  2363.8   22.8
  2363.9   19.6
  2364.0   17.4
  2364.1   15.4
  2364.2   13.9
  2364.3   12.7
  2364.4   11.9
  2364.5   11.3
  2364.6   10.7
  2364.7   10.3
  2364.8    9.9
  2364.9    9.5
  2365.0    9.1
  2365.1    8.4
  2365.2    8.1
  2365.3    7.8
  2365.4    7.7
  2365.5    7.6
  2365.6    7.7
  2365.7    8.0
  2365.8    8.5
  2365.9    8.7
  2366.0    9.9
  2366.1   11.9
  2366.2   15.2
  2366.3   20.5
  2366.4   26.9
  2366.5   32.9
  2366.6   37.3
  2366.7   40.5
  2366.8   42.3
  2366.9   42.9
  2367.0   42.7
  2367.1   42.2
  2367.2   41.6
  2367.3   40.8
  2367.4   40.5
  2367.5   40.3
  2367.6   40.3
  2367.7   40.3
  2367.8   40.2
  2367.9   39.6
  2368.0   36.9
  2368.1   33.9
  2368.2   28.9
  2368.3   21.3
  2368.4   15.0
  2368.5   11.1
  2368.6    8.9
  2368.7    7.7
  2368.8    7.0
  2368.9    6.6
  2369.0    6.5
  2369.1    6.6
  2369.2    6.9
  2369.3    7.5
  2369.4    8.3
  2369.5    9.6
  2369.6   11.2
  2369.7   13.2
  2369.8   15.7
  2369.9   18.4
  2370.0   21.3
  2370.1   24.1
  2370.2   25.4
  2370.3   27.6
  2370.4   29.9
  2370.5   32.5
  2370.6   35.3
  2370.7   38.5
  2370.8   41.9
  2370.9   45.2
  2371.0   49.7
  2371.1   51.1
  2371.2   50.9
  2371.3   49.3
  2371.4   46.6
  2371.5   43.4
  2371.6   40.2
  2371.7   36.8
  2371.8   34.7
  2371.9   33.3
  2372.0   32.5
  2372.1   32.3
  2372.2   32.7
  2372.3   33.4
  2372.4   34.5
  2372.5   34.0
  2372.6   34.9
  2372.7   35.4
  2372.8   35.3
  2372.9   34.5
  2373.0   33.2
  2373.1   28.8
  2373.2   27.1
  2373.3   25.6
  2373.4   24.5
  2373.5   23.7
  2373.6   23.3
  2373.7   23.3
  2373.8   23.6
  2373.9   24.1
  2374.0   24.8
  2374.1   25.5
  2374.2   25.8
  2374.3   25.8
  2374.4   25.4
  2374.5   25.8
  2374.6   24.5
  2374.7   23.0
  2374.8   21.6
  2374.9   20.4
  2375.0   19.5
  2375.1   18.8
  2375.2   18.3
  2375.3   18.0
  2375.4   17.7
  2375.5   17.4
  2375.6   17.0
  2375.7   16.1
  2375.8   15.4
  2375.9   14.7
  2376.0   14.6
  2376.1   14.0
  2376.2   13.5
  2376.3   13.1
  2376.4   13.0
  2376.5   13.1
  2376.6   13.5
  2376.7   14.2
  2376.8   15.2
  2376.9   16.6
  2377.0   18.4
  2377.1   20.5
  2377.2   22.1
  2377.3   24.2
  2377.4   24.5
  2377.5   25.6
  2377.6   26.2
  2377.7   26.5
  2377.8   26.6
  2377.9   26.7
  2378.0   26.9
  2378.1   27.2
  2378.2   27.6
  2378.3   28.1
  2378.4   28.6
  2378.5   28.9
  2378.6   28.9
  2378.7   27.3
  2378.8   26.4
  2378.9   25.0
  2379.0   21.7
  2379.1   20.4
  2379.2   19.3
  2379.3   18.6
  2379.4   18.2
  2379.5   18.2
  2379.6   18.5
  2379.7   19.1
  2379.8   20.1
  2379.9   21.3
  2380.0   22.7
  2380.1   24.0
  2380.2   24.9
  2380.3   25.4
  2380.4   25.5
  2380.5   29.6
  2380.6   29.0
  2380.7   28.3
  2380.8   27.8
  2380.9   27.4
  2381.0   27.2
  2381.1   27.2
  2381.2   27.3
  2381.3   27.4
  2381.4   27.2
  2381.5   26.7
  2381.6   27.5
  2381.7   25.7
  2381.8   23.4
  2381.9   20.8
  2382.0   16.0
  2382.1   14.4
  2382.2   13.2
  2382.3   12.2
  2382.4   11.5
  2382.5   10.9
  2382.6   10.4
  2382.7   10.1
  2382.8    9.8
  2382.9    9.5
  2383.0    9.6
  2383.1    9.3
  2383.2    8.9
  2383.3    8.6
  2383.4    8.3
  2383.5    8.3
  2383.6    8.1
  2383.7    8.1
  2383.8    8.2
  2383.9    8.5
  2384.0    8.9
  2384.1    9.6
  2384.2   10.6
  2384.3   11.9
  2384.4   13.7
  2384.5   16.6
  2384.6   19.1
  2384.7   21.3
  2384.8   22.8
  2384.9   23.7
  2385.0   24.2
  2385.1   24.6
  2385.2   26.1
  2385.3   26.5
  2385.4   27.2
  2385.5   28.2
  2385.6   29.5
  2385.7   31.3
  2385.8   33.4
  2385.9   34.5
  2386.0   36.7
  2386.1   38.5
  2386.2   39.4
  2386.3   39.2
  2386.4   37.6
  2386.5   35.1
  2386.6   32.2
  2386.7   30.8
  2386.8   28.3
  2386.9   26.6
  2387.0   25.5
  2387.1   25.1
  2387.2   25.2
  2387.3   25.9
  2387.4   27.7
  2387.5   29.7
  2387.6   31.7
  2387.7   33.8
  2387.8   35.7
  2387.9   37.3
  2388.0   38.4
  2388.1   38.9
  2388.2   39.4
  2388.3   39.1
  2388.4   38.8
  2388.5   38.6
  2388.6   38.0
  2388.7   38.6
  2388.8   39.5
  2388.9   40.8
  2389.0   42.1
  2389.1   43.4
  2389.2   44.3
  2389.3   44.6
  2389.4   44.2
  2389.5   43.2
  2389.6   41.2
  2389.7   39.4
  2389.8   37.8
  2389.9   35.9
  2390.0   34.9
  2390.1   34.3
  2390.2   34.1
  2390.3   34.2
  2390.4   34.5
  2390.5   34.9
  2390.6   35.1
  2390.7   34.9
  2390.8   34.3
  2390.9   33.1
  2391.0   31.6
  2391.1   31.4
  2391.2   29.5
  2391.3   27.9
  2391.4   26.6
  2391.5   25.6
  2391.6   25.0
  2391.7   24.8
  2391.8   25.2
  2391.9   25.3
  2392.0   25.5
  2392.1   25.5
  2392.2   25.3
  2392.3   24.8
  2392.4   23.9
  2392.5   22.9
  2392.6   21.9
  2392.7   20.7
  2392.8   19.6
  2392.9   18.5
  2393.0   17.6
  2393.1   16.6
  2393.2   15.7
  2393.3   14.8
  2393.4   13.8
  2393.5   12.7
  2393.6   11.6
  2393.7   10.6
  2393.8   10.5
  2393.9    9.5
  2394.0    9.2
  2394.1    8.5
  2394.2    7.9
  2394.3    7.4
  2394.4    7.1
  2394.5    6.9
  2394.6    6.7
  2394.7    6.6
  2394.8    6.6
  2394.9    6.6
  2395.0    6.6
  2395.1    6.6
  2395.2    6.6
  2395.3    6.5
  2395.4    6.5
  2395.5    6.4
  2395.6    6.4
  2395.7    6.7
  2395.8    6.8
  2395.9    6.8
  2396.0    7.0
  2396.1    7.2
  2396.2    7.5
  2396.3    7.8
  2396.4    8.2
  2396.5    8.6
  2396.6    9.1
  2396.7    9.5
  2396.8   10.0
  2396.9   10.4
  2397.0   10.2
  2397.1   10.6
  2397.2   11.1
  2397.3   11.7
  2397.4   12.4
  2397.5   13.4
  2397.6   14.8
  2397.7   16.5
  2397.8   17.3
  2397.9   19.8
  2398.0   22.7
  2398.1   25.5
  2398.2   28.1
  2398.3   30.1
  2398.4   31.6
  2398.5   35.9
  2398.6   36.5
  2398.7   36.1
  2398.8   36.4
  2398.9   36.5
  2399.0   36.6
  2399.1   36.7
  2399.2   36.6
  2399.3   36.3
  2399.4   35.5
  2399.5   34.0
  2399.6   31.7
  2399.7   28.8
  2399.8   25.6
  2399.9   22.5
  2400.0   20.2
  2400.1   18.5
  2400.2   18.4
  2400.3   18.0
  2400.4   18.1
  2400.5   18.7
  2400.6   19.8
  2400.7   21.4
  2400.8   23.4
  2400.9   25.5
  2401.0   27.6
  2401.1   29.6
  2401.2   31.5
  2401.3   33.2
  2401.4   34.8
  2401.5   36.3
  2401.6   37.4
  2401.7   39.1
  2401.8   39.6
  2401.9   39.7
  2402.0   39.4
  2402.1   38.8
  2402.2   37.8
  2402.3   36.7
  2402.4   35.5
  2402.5   34.3
  2402.6   33.3
  2402.7   32.5
  2402.8   32.2
  2402.9   32.2
  2403.0   32.7
  2403.1   33.6
  2403.2   36.8
  2403.3   38.5
  2403.4   40.2
  2403.5   41.5
  2403.6   41.9
  2403.7   39.8
  2403.8   37.1
  2403.9   33.4
  2404.0   29.3
  2404.1   25.6
  2404.2   22.5
  2404.3   20.2
  2404.4   18.5
  2404.5   17.2
  2404.6   16.7
  2404.7   16.0
  2404.8   15.6
  2404.9   15.2
  2405.0   14.9
  2405.1   14.7
  2405.2   14.3
  2405.3   13.7
  2405.4   13.0
  2405.5   12.0
  2405.6   11.1
  2405.7   10.0
  2405.8    8.9
  2405.9    8.0
  2406.0    7.2
  2406.1    6.6
  2406.2    6.1
  2406.3    5.7
  2406.4    5.5
  2406.5    5.3
  2406.6    5.2
  2406.7    5.1
  2406.8    5.2
  2406.9    5.3
  2407.0    5.5
  2407.1    5.8
  2407.2    6.1
  2407.3    6.4
  2407.4    6.8
  2407.5    7.1
  2407.6    7.1
  2407.7    7.3
  2407.8    7.3
  2407.9    7.3
  2408.0    7.2
  2408.1    7.0
  2408.2    6.8
  2408.3    6.7
  2408.4    6.6
  2408.5    6.5
  2408.6    6.6
  2408.7    6.7
  2408.8    7.0
  2408.9    7.4
  2409.0    7.7
  2409.1    8.6
  2409.2    9.9
  2409.3   11.8
  2409.4   14.6
  2409.5   17.0
  2409.6   22.1
  2409.7   28.5
  2409.8   34.7
  2409.9   38.6
  2410.0   40.4
  2410.1   40.8
  2410.2   40.4
  2410.3   39.5
  2410.4   38.5
  2410.5   36.9
  2410.6   36.2
  2410.7   35.7
  2410.8   35.3
  2410.9   35.2
  2411.0   35.1
  2411.1   35.0
  2411.2   35.0
  2411.3   34.8
  2411.4   35.2
  2411.5   34.6
  2411.6   33.6
  2411.7   32.4
  2411.8   30.8
  2411.9   31.3
  2412.0   29.4
  2412.1   27.7
  2412.2   26.1
  2412.3   24.7
  2412.4   23.6
  2412.5   22.7
  2412.6   22.3
  2412.7   22.2
  2412.8   22.6
  2412.9   23.4
  2413.0   24.8
  2413.1   26.9
  2413.2   32.8
  2413.3   36.5
  2413.4   39.4
  2413.5   42.3
  2413.6   44.9
  2413.7   46.0
  2413.8   45.6
  2413.9   44.2
  2414.0   42.1
  2414.1   39.8
  2414.2   37.8
  2414.3   36.2
  2414.4   35.1
  2414.5   34.6
  2414.6   35.9
  2414.7   36.5
  2414.8   37.7
  2414.9   39.6
  2415.0   42.1
  2415.1   42.2
  2415.2   45.2
  2415.3   47.9
  2415.4   49.9
  2415.5   50.5
  2415.6   47.1
  2415.7   44.4
  2415.8   40.7
  2415.9   38.3
  2416.0   34.5
  2416.1   31.4
  2416.2   28.9
  2416.3   27.1
  2416.4   25.9
  2416.5   25.2
  2416.6   24.9
  2416.7   24.9
  2416.8   25.3
  2416.9   26.0
  2417.0   24.9
  2417.1   25.5
  2417.2   25.8
  2417.3   25.6
  2417.4   24.7
  2417.5   23.2
  2417.6   21.2
  2417.7   19.0
  2417.8   16.7
  2417.9   15.0
  2418.0   13.6
  2418.1   12.6
  2418.2   11.4
  2418.3   10.9
  2418.4   10.6
  2418.5   10.6
  2418.6   10.7
  2418.7   11.5
  2418.8   12.2
  2418.9   13.2
  2419.0   13.8
  2419.1   17.2
  2419.2   20.3
  2419.3   24.3
  2419.4   29.3
  2419.5   34.8
  2419.6   39.4
  2419.7   42.2
  2419.8   38.9
  2419.9   39.1
  2420.0   38.6
  2420.1   37.7
  2420.2   36.9
  2420.3   36.2
  2420.4   36.0
  2420.5   34.5
  2420.6   35.2
  2420.7   36.2
  2420.8   37.7
  2420.9   38.6
  2421.0   38.6
  2421.1   39.6
  2421.2   39.8
  2421.3   35.7
  2421.4   33.8
  2421.5   31.3
  2421.6   28.5
  2421.7   23.9
  2421.8   21.0
  2421.9   19.3
  2422.0   17.9
  2422.1   16.9
  2422.2   16.2
  2422.3   15.7
  2422.4   15.5
  2422.5   15.5
  2422.6   15.6
  2422.7   15.9
  2422.8   16.6
  2422.9   17.0
  2423.0   17.4
  2423.1   17.5
  2423.2   17.3
  2423.3   16.6
  2423.4   15.6
  2423.5   14.3
  2423.6   13.0
  2423.7   11.8
  2423.8   11.1
  2423.9   10.3
  2424.0    9.7
  2424.1    9.2
  2424.2    8.8
  2424.3    8.6
  2424.4    8.5
  2424.5    8.4
  2424.6    8.3
  2424.7    8.6
  2424.8    8.6
  2424.9    8.5
  2425.0    8.3
  2425.1    8.0
  2425.2    7.7
  2425.3    7.3
  2425.4    7.0
  2425.5    6.6
  2425.6    6.3
  2425.7    6.0
  2425.8    5.8
  2425.9    5.7
  2426.0    5.6
  2426.1    5.7
  2426.2    5.9
  2426.3    6.1
  2426.4    6.6
  2426.5    7.3
  2426.6    8.3
  2426.7    9.7
  2426.8   11.7
  2426.9   14.5
  2427.0   18.2
  2427.1   22.5
  2427.2   26.4
  2427.3   28.5
  2427.4   29.3
  2427.5   29.4
  2427.6   29.1
  2427.7   29.1
  2427.8   28.7
  2427.9   28.5
  2428.0   28.6
  2428.1   28.9
  2428.2   29.7
  2428.3   30.8
  2428.4   32.7
  2428.5   34.6
  2428.6   36.9
  2428.7   39.3
  2428.8   41.6
  2428.9   43.4
  2429.0   44.5
  2429.1   44.5
  2429.2   43.5
  2429.3   41.7
  2429.4   39.4
  2429.5   36.9
  2429.6   34.7
  2429.7   33.0
  2429.8   31.6
  2429.9   30.6
  2430.0   29.9
  2430.1   29.5
  2430.2   29.2
  2430.3   30.1
  2430.4   29.4
  2430.5   28.1
  2430.6   26.1
  2430.7   23.5
  2430.8   20.4
  2430.9   17.3
  2431.0   14.3
  2431.1   11.9
  2431.2   10.1
  2431.3    8.8
  2431.4    7.8
  2431.5    7.1
  2431.6    6.1
  2431.7    5.8
  2431.8    5.7
  2431.9    5.8
  2432.0    6.0
  2432.1    6.4
  2432.2    7.1
  2432.3    8.3
  2432.4   10.1
  2432.5   12.5
  2432.6   16.7
  2432.7   21.8
  2432.8   27.2
  2432.9   32.4
  2433.0   36.7
  2433.1   39.9
  2433.2   41.7
  2433.3   42.6
  2433.4   42.8
  2433.5   42.1
  2433.6   42.8
  2433.7   42.7
  2433.8   42.9
  2433.9   43.5
  2434.0   44.5
  2434.1   46.0
  2434.2   48.0
  2434.3   49.1
  2434.4   51.9
  2434.5   55.0
  2434.6   58.1
  2434.7   60.8
  2434.8   62.8
  2434.9   63.3
  2435.0   61.8
  2435.1   58.0
  2435.2   51.9
  2435.3   44.4
  2435.4   36.7
  2435.5   31.1
  2435.6   25.4
  2435.7   21.2
  2435.8   18.4
  2435.9   16.4
  2436.0   15.0
  2436.1   13.9
  2436.2   13.0
  2436.3   12.1
  2436.4   11.3
  2436.5   10.5
  2436.6    9.6
  2436.7    8.9
  2436.8    8.1
  2436.9    7.5
  2437.0    7.0
  2437.1    6.5
  2437.2    6.1
  2437.3    5.9
  2437.4    5.6
  2437.5    5.5
  2437.6    5.4
  2437.7    5.5
  2437.8    5.6
  2437.9    5.7
  2438.0    6.0
  2438.1    6.3
  2438.2    6.6
  2438.3    7.0
  2438.4    7.4
  2438.5    7.8
  2438.6    8.2
  2438.7    8.5
  2438.8    8.8
  2438.9    9.0
  2439.0    9.1
  2439.1    9.2
  2439.2    8.8
  2439.3    8.9
  2439.4    9.1
  2439.5    9.3
  2439.6    9.6
  2439.7    9.9
  2439.8   10.3
  2439.9   11.0
  2440.0   11.5
  2440.1   12.0
  2440.2   12.5
  2440.3   12.9
  2440.4   13.1
  2440.5   13.1
  2440.6   13.0
  2440.7   12.8
  2440.8   12.5
  2440.9   12.2
  2441.0   11.9
  2441.1   12.0
  2441.2   11.9
  2441.3   11.8
  2441.4   11.8
  2441.5   11.9
  2441.6   12.3
  2441.7   12.4
  2441.8   12.5
  2441.9   12.6
  2442.0   12.6
  2442.1   12.4
  2442.2   12.1
  2442.3   11.6
  2442.4   11.1
  2442.5   10.6
  2442.6   10.1
  2442.7    9.7
  2442.8    9.3
  2442.9    9.1
  2443.0    9.1
  2443.1    9.1
  2443.2    9.2
  2443.3    9.5
  2443.4    9.9
  2443.5   10.5
  2443.6   11.7
  2443.7   12.9
  2443.8   14.5
  2443.9   16.5
  2444.0   19.0
  2444.1   21.9
  2444.2   26.5
  2444.3   29.3
  2444.4   31.0
  2444.5   31.5
  2444.6   30.9
  2444.7   28.0
  2444.8   26.8
  2444.9   25.7
  2445.0   26.6
  2445.1   21.9
  2445.2   21.3
  2445.3   21.0
  2445.4   20.8
  2445.5   20.8
  2445.6   20.9
  2445.7   21.2
  2445.8   20.7
  2445.9   21.1
  2446.0   21.6
  2446.1   22.1
  2446.2   22.6
  2446.3   23.2
  2446.4   23.7
  2446.5   26.5
  2446.6   27.1
  2446.7   27.8
  2446.8   28.6
  2446.9   30.6
  2447.0   33.8
  2447.1   35.3
  2447.2   37.1
  2447.3   44.1
  2447.4   47.0
  2447.5   50.4
  2447.6   54.2
  2447.7   56.2
  2447.8   59.8
  2447.9   62.6
  2448.0   63.9
  2448.1   63.1
  2448.2   60.2
  2448.3   55.4
  2448.4   49.5
  2448.5   43.5
  2448.6   38.2
  2448.7   34.1
  2448.8   30.9
  2448.9   28.8
  2449.0   27.4
  2449.1   26.6
  2449.2   26.4
  2449.3   26.6
  2449.4   27.2
  2449.5   28.2
  2449.6   30.1
  2449.7   31.3
  2449.8   32.2
  2449.9   32.6
  2450.0   32.1
  2450.1   30.7
  2450.2   28.7
  2450.3   26.5
  2450.4   24.2
  2450.5   22.3
  2450.6   20.8
  2450.7   17.7
  2450.8   17.1
  2450.9   16.7
  2451.0   16.5
  2451.1   16.6
  2451.2   16.9
  2451.3   17.3
  2451.4   17.9
  2451.5   16.4
  2451.6   16.9
  2451.7   17.3
  2451.8   17.4
  2451.9   17.3
  2452.0   16.9
  2452.1   16.4
  2452.2   15.7
  2452.3   15.0
  2452.4   14.5
  2452.5   13.5
  2452.6   13.2
  2452.7   13.1
  2452.8   13.1
  2452.9   13.4
  2453.0   13.8
  2453.1   14.6
  2453.2   15.5
  2453.3   16.3
  2453.4   17.7
  2453.5   19.5
  2453.6   21.4
  2453.7   23.3
  2453.8   25.0
  2453.9   26.2
  2454.0   26.9
  2454.1   27.2
  2454.2   27.0
  2454.3   26.6
  2454.4   25.5
  2454.5   25.2
  2454.6   24.9
  2454.7   24.7
  2454.8   24.5
  2454.9   24.2
  2455.0   23.9
  2455.1   23.3
  2455.2   22.8
  2455.3   22.2
  2455.4   20.5
  2455.5   18.5
  2455.6   16.4
  2455.7   14.6
  2455.8   13.0
  2455.9   11.7
  2456.0   10.7
  2456.1    9.9
  2456.2    9.4
  2456.3    8.7
  2456.4    8.5
  2456.5    8.5
  2456.6    8.6
  2456.7    8.9
  2456.8    9.3
  2456.9    9.9
  2457.0   10.8
  2457.1   11.0
  2457.2   12.2
  2457.3   13.7
  2457.4   15.4
  2457.5   17.1
  2457.6   18.8
  2457.7   20.0
  2457.8   20.6
  2457.9   20.7
  2458.0   20.3
  2458.1   19.6
  2458.2   18.9
  2458.3   18.2
  2458.4   17.6
  2458.5   17.2
  2458.6   16.9
  2458.7   16.8
  2458.8   16.9
  2458.9   17.2
  2459.0   18.0
  2459.1   18.7
  2459.2   19.6
  2459.3   20.4
  2459.4   21.2
  2459.5   21.5
  2459.6   21.6
  2459.7   21.1
  2459.8   20.2
  2459.9   19.0
  2460.0   17.7
  2460.1   16.5
  2460.2   15.5
  2460.3   16.3
  2460.4   15.6
  2460.5   15.1
  2460.6   14.9
  2460.7   14.8
  2460.8   14.9
  2460.9   14.2
  2461.0   14.6
  2461.1   14.9
  2461.2   15.2
  2461.3   15.4
  2461.4   15.4
  2461.5   15.2
  2461.6   14.7
  2461.7   14.1
  2461.8   13.3
  2461.9   12.6
  2462.0   12.0
  2462.1   11.6
  2462.2   11.2
  2462.3   11.1
  2462.4   11.2
  2462.5   11.5
  2462.6   12.1
  2462.7   13.1
  2462.8   16.3
  2462.9   18.9
  2463.0   22.6
  2463.1   27.3
  2463.2   32.3
  2463.3   36.2
  2463.4   38.5
  2463.5   39.4
  2463.6   39.1
  2463.7   38.1
  2463.8   36.7
  2463.9   35.4
  2464.0   34.2
  2464.1   32.9
  2464.2   32.4
  2464.3   32.2
  2464.4   32.5
  2464.5   33.2
  2464.6   34.4
  2464.7   35.9
  2464.8   37.8
  2464.9   39.9
  2465.0   41.9
  2465.1   43.3
  2465.2   43.7
  2465.3   42.9
  2465.4   40.6
  2465.5   37.3
  2465.6   33.6
  2465.7   29.9
  2465.8   26.8
  2465.9   23.6
  2466.0   21.8
  2466.1   20.5
  2466.2   19.6
  2466.3   19.1
  2466.4   18.8
  2466.5   18.7
  2466.6   20.5
  2466.7   20.6
  2466.8   20.7
  2466.9   20.4
  2467.0   19.5
  2467.1   18.1
  2467.2   16.4
  2467.3   14.6
  2467.4   12.9
  2467.5   11.6
  2467.6   10.4
  2467.7    9.8
  2467.8    9.2
  2467.9    8.9
  2468.0    8.7
  2468.1    8.8
  2468.2    9.1
  2468.3    9.7
  2468.4   10.7
  2468.5   12.9
  2468.6   15.5
  2468.7   19.5
  2468.8   24.8
  2468.9   30.8
  2469.0   36.5
  2469.1   41.3
  2469.2   44.6
  2469.3   46.5
  2469.4   47.2
  2469.5   47.0
  2469.6   44.9
  2469.7   44.2
  2469.8   43.6
  2469.9   43.3
  2470.0   42.9
  2470.1   43.4
  2470.1   43.7
  2470.2   45.0
  2470.3   46.9
  2470.4   49.0
  2470.5   51.6
  2470.6   54.3
  2470.7   56.8
  2470.8   58.7
  2470.9   59.4
  2471.0   58.4
  2471.1   55.1
  2471.2   49.9
  2471.3   43.4
  2471.4   37.1
  2471.5   31.8
  2471.6   27.8
  2471.7   25.1
  2471.8   27.1
  2471.9   26.3
  2472.0   26.3
  2472.1   27.1
  2472.2   28.6
  2472.3   30.6
  2472.4   32.9
  2472.5   35.1
  2472.6   36.7
  2472.7   37.5
  2472.8   37.3
  2472.9   36.3
  2473.0   34.8
  2473.1   33.1
  2473.2   31.4
  2473.3   29.8
  2473.4   28.5
  2473.5   27.5
  2473.6   27.2
  2473.7   27.3
  2473.8   27.0
  2473.9   26.9
  2474.0   26.9
  2474.1   26.8
  2474.2   26.6
  2474.3   25.9
  2474.4   24.4
  2474.5   22.0
  2474.6   18.6
  2474.7   15.3
  2474.8   12.5
  2474.9   10.3
  2475.0    8.8
  2475.1    7.7
  2475.2    6.9
  2475.3    6.3
  2475.4    5.9
  2475.5    5.3
  2475.6    5.2
  2475.7    5.1
  2475.8    5.2
  2475.9    5.3
  2476.0    5.6
  2476.1    5.9
  2476.2    6.3
  2476.3    6.9
  2476.4    7.5
  2476.5    8.3
  2476.6    9.2
  2476.7   10.2
  2476.8   11.2
  2476.9   12.2
  2477.0   13.1
  2477.1   13.8
  2477.2   14.3
  2477.3   15.6
  2477.4   17.8
  2477.5   17.9
  2477.6   18.0
  2477.7   17.9
  2477.8   17.9
  2477.9   17.7
  2478.0   17.3
  2478.1   16.8
  2478.2   16.0
  2478.3   15.1
  2478.4   14.0
  2478.5   12.8
  2478.6   11.7
  2478.7   10.7
  2478.8    9.8
  2478.9    9.0
  2479.0    8.4
  2479.1    8.0
  2479.2    7.6
  2479.3    7.7
  2479.4    7.6
  2479.5    7.5
  2479.6    7.6
  2479.7    7.7
  2479.8    7.9
  2479.9    8.2
  2480.0    8.6
  2480.1    9.1
  2480.2    9.5
  2480.3   10.0
  2480.4   10.5
  2480.5   10.9
  2480.6   11.2
  2480.7   11.4
  2480.8   11.6
  2480.9   11.8
  2481.0   11.9
  2481.1   12.3
  2481.2   12.1
  2481.3   12.5
  2481.4   13.0
  2481.5   13.7
  2481.6   14.6
  2481.7   15.8
  2481.8   17.0
  2481.9   18.4
  2482.0   19.7
  2482.1   20.8
  2482.2   21.4
  2482.3   21.6
  2482.4   21.4
  2482.5   21.0
  2482.6   20.3
  2482.7   19.6
  2482.8   18.9
  2482.9   18.3
  2483.0   17.6
  2483.1   21.7
  2483.2   20.9
  2483.3   20.1
  2483.4   19.1
  2483.5   17.7
  2483.6   16.0
  2483.7   14.0
  2483.8   12.1
  2483.9   10.4
  2484.0    8.9
  2484.1    7.8
  2484.2    6.9
  2484.3    6.2
  2484.4    5.8
  2484.5    5.4
  2484.6    5.2
  2484.7    5.1
  2484.8    5.0
  2484.9    5.1
  2485.0    5.2
  2485.1    5.4
  2485.2    5.7
  2485.3    6.1
  2485.4    6.5
  2485.5    7.0
  2485.6    7.7
  2485.7    8.3
  2485.8    9.0
  2485.9    9.7
  2486.0   10.4
  2486.1   11.1
  2486.2   11.9
  2486.3   12.6
  2486.4   13.5
  2486.5   14.5
  2486.6   15.3
  2486.7   17.1
  2486.8   23.2
  2486.9   27.2
  2487.0   31.9
  2487.1   37.1
  2487.2   42.2
  2487.3   44.1
  2487.4   47.4
  2487.5   49.5
  2487.6   50.3
  2487.7   50.1
  2487.8   49.3
  2487.9   48.1
  2488.0   46.7
  2488.1   45.4
  2488.2   44.4
  2488.3   43.6
  2488.4   43.1
  2488.5   42.9
  2488.6   42.9
  2488.7   43.2
  2488.8   41.8
  2488.9   40.0
  2489.0   38.8
  2489.1   36.6
  2489.2   33.0
  2489.3   27.8
  2489.4   21.6
  2489.5   16.6
  2489.6   13.1
  2489.7   10.8
  2489.8    9.3
  2489.9    8.2
  2490.0    7.5
  2490.1    7.1
  2490.2    6.8
  2490.3    6.8
  2490.4    6.8
  2490.5    7.0
  2490.6    7.3
  2490.7    7.8
  2490.8    8.5
  2490.9    9.3
  2491.0   10.3
  2491.1   11.4
  2491.2   12.7
  2491.3   14.2
  2491.4   15.6
  2491.5   16.9
  2491.6   18.1
  2491.7   19.1
  2491.8   19.9
  2491.9   20.5
  2492.0   21.1
  2492.1   21.6
  2492.2   22.2
  2492.3   22.9
  2492.4   23.6
  2492.5   24.4
  2492.6   21.7
  2492.7   22.1
  2492.8   22.4
  2492.9   22.4
  2493.0   22.0
  2493.1   21.4
  2493.2   20.5
  2493.3   19.5
  2493.4   18.5
  2493.5   17.6
  2493.6   16.8
  2493.7   16.2
  2493.8   15.8
  2493.9   15.6
  2494.0   15.6
  2494.1   15.7
  2494.2   16.1
  2494.3   16.6
  2494.4   16.8
  2494.5   18.4
  2494.6   19.4
  2494.7   20.4
  2494.8   21.3
  2494.9   22.0
  2495.0   22.5
  2495.1   22.7
  2495.2   22.7
  2495.3   22.6
  2495.4   22.5
  2495.5   22.5
  2495.6   22.6
  2495.7   23.1
  2495.8   23.8
  2495.9   25.0
  2496.0   28.8
  2496.1   31.1
  2496.2   33.7
  2496.3   36.9
  2496.4   42.3
  2496.5   44.2
  2496.6   45.0
  2496.7   44.7
  2496.8   43.5
  2496.9   41.7
  2497.0   39.7
  2497.1   37.6
  2497.2   35.8
  2497.3   34.4
  2497.4   33.3
  2497.5   32.8
  2497.6   32.8
  2497.7   33.3
  2497.8   30.7
  2497.9   32.2
  2498.0   34.3
  2498.1   37.0
  2498.2   37.0
  2498.3   40.4
  2498.4   43.9
  2498.5   47.1
  2498.6   49.5
  2498.7   50.6
  2498.8   50.4
  2498.9   48.9
  2499.0   46.6
  2499.1   44.0
  2499.2   41.4
  2499.3   39.3
  2499.4   37.6
  2499.5   36.4
  2499.6   35.6
  2499.7   34.3
  2499.8   34.5
  2499.9   35.2
  2500.0   34.9
  2500.1   36.3
  2500.2   38.2
  2500.3   40.4
  2500.4   43.0
  2500.5   45.9
  2500.6   48.7
  2500.7   51.2
  2500.8   53.1
  2500.9   53.9
  2501.0   53.5
  2501.1   51.9
  2501.2   49.4
  2501.3   46.3
  2501.4   43.0
  2501.5   44.2
  2501.6   41.2
  2501.7   38.7
  2501.8   36.8
  2501.9   36.7
  2502.0   35.7
  2502.1   35.0
  2502.2   34.5
  2502.3   33.9
  2502.4   33.0
  2502.5   31.7
  2502.6   29.6
  2502.7   26.8
  2502.8   23.7
  2502.9   20.8
  2503.0   18.3
  2503.1   16.3
  2503.2   14.7
  2503.3   12.3
  2503.4   11.7
  2503.5   11.4
  2503.6   11.2
  2503.7   11.4
  2503.8   11.8
  2503.9   12.5
  2504.0   13.5
  2504.1   15.1
  2504.2   17.2
  2504.3   20.2
  2504.4   24.0
  2504.5   28.5
  2504.6   33.3
  2504.7   37.0
  2504.8   39.6
  2504.9   41.1
  2505.0   41.8
  2505.1   42.0
  2505.2   41.7
  2505.3   41.5
  2505.4   41.3
  2505.5   41.1
  2505.6   40.1
  2505.7   40.0
  2505.8   39.9
  2505.9   39.7
  2506.0   39.0
  2506.1   37.7
  2506.2   35.5
  2506.3   32.2
  2506.4   27.9
  2506.5   23.5
  2506.6   19.6
  2506.7   16.6
  2506.8   14.3
  2506.9   12.5
  2507.0   11.3
  2507.1   10.1
  2507.2    9.5
  2507.3    9.0
  2507.4    8.8
  2507.5    8.6
  2507.6    8.5
  2507.7    8.4
  2507.8    8.5
  2507.9    8.5
  2508.0    8.5
  2508.1    8.5
  2508.2    8.5
  2508.3    8.4
  2508.4    8.3
  2508.5    8.1
  2508.6    7.9
  2508.7    7.7
  2508.8    7.6
  2508.9    7.4
  2509.0    7.4
  2509.1    7.4
  2509.2    7.5
  2509.3    7.8
  2509.4    8.1
  2509.5    8.7
  2509.6    9.1
  2509.7   10.2
  2509.8   11.6
  2509.9   13.7
  2510.0   16.4
  2510.1   20.1
  2510.2   24.8
  2510.3   30.1
  2510.4   34.7
  2510.5   38.2
  2510.6   40.9
  2510.7   42.9
  2510.8   45.3
  2510.9   46.7
  2511.0   48.1
  2511.1   49.6
  2511.2   51.4
  2511.3   53.5
  2511.4   55.9
  2511.5   58.7
  2511.6   60.9
  2511.7   62.7
  2511.8   63.5
  2511.9   63.2
  2512.0   61.5
  2512.1   58.6
  2512.2   54.7
  2512.3   50.2
  2512.4   45.8
  2512.5   41.8
  2512.6   39.1
  2512.7   36.3
  2512.8   34.1
  2512.9   32.5
  2513.0   31.2
  2513.1   30.3
  2513.2   29.6
  2513.3   31.6
  2513.4   30.9
  2513.5   29.8
  2513.6   28.2
  2513.7   25.8
  2513.8   23.2
  2513.9   20.5
  2514.0   17.9
  2514.1   15.8
  2514.2   14.0
  2514.3   12.7
  2514.4   11.7
  2514.5   10.9
  2514.6   10.5
  2514.7   10.2
  2514.8   10.1
  2514.9   10.4
  2515.0   10.6
  2515.1   11.3
  2515.2   11.9
  2515.3   12.7
  2515.4   13.7
  2515.5   14.9
  2515.6   16.3
  2515.7   17.7
  2515.8   19.1
  2515.9   20.4
  2516.0   21.4
  2516.1   22.3
  2516.2   22.9
  2516.3   23.5
  2516.4   24.0
  2516.5   24.6
  2516.6   25.4
  2516.7   26.4
  2516.8   25.5
  2516.9   27.1
  2517.0   28.8
  2517.1   31.0
  2517.2   33.4
  2517.3   35.7
  2517.4   37.8
  2517.5   39.2
  2517.6   39.9
  2517.7   39.7
  2517.8   38.9
  2517.9   37.6
  2518.0   36.2
  2518.1   34.8
  2518.2   33.7
  2518.3   32.8
  2518.4   32.4
  2518.5   32.3
  2518.6   35.3
  2518.7   36.2
  2518.8   37.6
  2518.9   39.4
  2519.0   41.6
  2519.1   43.9
  2519.2   46.0
  2519.3   46.3
  2519.4   46.6
  2519.5   45.5
  2519.6   43.3
  2519.7   40.1
  2519.8   36.7
  2519.9   33.4
  2520.0   30.5
  2520.1   28.2
  2520.2   26.5
  2520.3   25.3
  2520.4   24.6
  2520.5   22.8
  2520.6   23.1
  2520.7   23.9
  2520.8   25.2
  2520.9   27.0
  2521.0   29.5
  2521.1   32.6
  2521.2   36.2
  2521.3   40.0
  2521.4   43.8
  2521.5   46.9
  2521.6   49.1
  2521.7   50.3
  2521.8   50.3
  2521.9   49.4
  2522.0   48.1
  2522.1   46.6
  2522.2   45.1
  2522.3   44.0
  2522.4   40.7
  2522.5   40.4
  2522.6   40.5
  2522.7   40.9
  2522.8   41.5
  2522.9   42.3
  2523.0   42.0
  2523.1   42.1
  2523.2   41.6
  2523.3   40.1
  2523.4   37.6
  2523.5   34.1
  2523.6   30.1
  2523.7   26.0
  2523.8   22.5
  2523.9   19.8
  2524.0   17.8
  2524.1   16.3
  2524.2   16.6
  2524.3   15.8
  2524.4   15.2
  2524.5   14.9
  2524.6   14.7
  2524.7   14.7
  2524.8   15.0
  2524.9   15.1
  2525.0   15.2
  2525.1   15.2
  2525.2   15.2
  2525.3   15.0
  2525.4   14.6
  2525.5   14.2
  2525.6   13.8
  2525.7   13.3
  2525.8   12.9
  2525.9   12.6
  2526.0   12.8
  2526.1   12.7
  2526.2   12.6
  2526.3   12.6
  2526.4   12.8
  2526.5   13.0
  2526.6   13.3
  2526.7   12.6
  2526.8   12.9
  2526.9   13.2
  2527.0   13.4
  2527.1   13.5
  2527.2   13.5
  2527.3   13.4
  2527.4   13.3
  2527.5   13.1
  2527.6   12.9
  2527.7   12.8
  2527.8   12.7
  2527.9   11.9
  2528.0   12.0
  2528.1   12.1
  2528.2   12.4
  2528.3   12.9
  2528.4   13.4
  2528.5   14.2
  2528.6   14.9
  2528.7   15.8
  2528.8   16.7
  2528.9   17.6
  2529.0   18.3
  2529.1   18.9
  2529.2   19.3
  2529.3   19.4
  2529.4   19.5
  2529.5   19.5
  2529.6   19.4
  2529.7   19.5
  2529.8   19.4
  2529.9   19.7
  2530.0   20.2
  2530.1   20.9
  2530.2   21.8
  2530.3   23.0
  2530.4   24.7
  2530.5   26.4
  2530.6   28.4
  2530.7   30.3
  2530.8   32.1
  2530.9   33.3
  2531.0   33.7
  2531.1   33.1
  2531.2   31.7
  2531.3   29.8
  2531.4   27.8
  2531.5   25.8
  2531.6   24.8
  2531.7   23.3
  2531.8   22.0
  2531.9   21.0
  2532.0   20.3
  2532.1   19.8
  2532.2   19.6
  2532.3   19.2
  2532.4   19.3
  2532.5   19.4
  2532.6   19.6
  2532.7   19.8
  2532.8   19.9
  2532.9   19.7
  2533.0   19.4
  2533.1   18.7
  2533.2   17.9
  2533.3   17.0
  2533.4   16.1
  2533.5   15.3
  2533.6   14.6
  2533.7   14.1
  2533.8   15.1
  2533.9   14.9
  2534.0   14.8
  2534.1   16.1
  2534.2   16.6
  2534.3   17.3
  2534.4   18.4
  2534.5   19.8
  2534.6   21.6
  2534.7   23.7
  2534.8   26.1
  2534.9   28.5
  2535.0   30.7
  2535.1   32.5
  2535.2   33.6
  2535.3   34.0
  2535.4   34.0
  2535.5   33.7
  2535.6   36.7
  2535.7   37.0
  2535.8   35.3
  2535.9   35.3
  2536.0   35.5
  2536.1   36.0
  2536.2   36.8
  2536.3   37.8
  2536.4   38.8
  2536.5   39.8
  2536.6   40.5
  2536.7   40.7
  2536.8   40.2
  2536.9   39.0
  2537.0   37.3
  2537.1   35.2
  2537.2   33.2
  2537.3   31.4
  2537.4   30.1
  2537.5   29.1
  2537.6   32.6
  2537.7   33.2
  2537.8   34.7
  2537.9   37.2
  2538.0   40.6
  2538.1   45.0
  2538.2   50.2
  2538.3   55.8
  2538.4   61.3
  2538.5   66.3
  2538.6   70.3
  2538.7   73.2
  2538.8   74.9
  2538.9   75.6
  2539.0   75.5
  2539.1   74.8
  2539.2   73.8
  2539.3   72.3
  2539.4   73.0
  2539.5   72.6
  2539.6   72.6
  2539.7   72.9
  2539.8   73.4
  2539.9   73.9
  2540.0   74.1
  2540.1   73.7
  2540.2   72.4
  2540.3   70.0
  2540.4   66.5
  2540.5   61.9
  2540.6   56.5
  2540.7   50.7
  2540.8   45.0
  2540.9   39.8
  2541.0   35.5
  2541.1   31.7
  2541.2   27.5
  2541.3   23.5
  2541.4   22.5
  2541.5   21.9
  2541.6   21.8
  2541.7   21.9
  2541.8   22.4
  2541.9   23.1
  2542.0   23.9
  2542.1   24.8
  2542.2   25.6
  2542.3   26.2
  2542.4   26.4
  2542.5   26.1
  2542.6   25.5
  2542.7   24.6
  2542.8   23.6
  2542.9   22.7
  2543.0   22.1
  2543.1   21.5
  2543.2   20.8
  2543.3   20.7
  2543.4   20.8
  2543.5   21.2
  2543.6   21.8
  2543.7   22.7
  2543.8   23.7
  2543.9   24.8
  2544.0   25.9
  2544.1   26.9
  2544.2   27.5
  2544.3   27.6
  2544.4   27.2
  2544.5   26.4
  2544.6   25.3
  2544.7   23.9
  2544.8   22.5
  2544.9   21.1
  2545.0   19.8
  2545.1   17.5
  2545.2   16.2
  2545.3   15.2
  2545.4   13.9
  2545.5   12.7
  2545.6   11.5
  2545.7   10.4
  2545.8    9.4
  2545.9    8.4
  2546.0    7.6
  2546.1    6.9
  2546.2    6.4
  2546.3    5.9
  2546.4    5.6
  2546.5    5.3
  2546.6    5.1
  2546.7    5.0
  2546.8    4.9
  2546.9    5.2
  2547.0    5.3
  2547.1    5.4
  2547.2    5.7
  2547.3    6.0
  2547.4    6.4
  2547.5    6.9
  2547.6    7.5
  2547.7    8.1
  2547.8    8.9
  2547.9    9.6
  2548.0   10.4
  2548.1   11.0
  2548.2   11.6
  2548.3   12.0
  2548.4   12.3
  2548.5   12.5
  2548.6   12.6
  2548.7   12.5
  2548.8   12.4
  2548.9   12.2
  2549.0   12.4
  2549.1   11.9
  2549.2   11.4
  2549.3   10.7
  2549.4   10.0
  2549.5    9.2
  2549.6    8.4
  2549.7    7.8
  2549.8    7.4
  2549.9    6.8
  2550.0    6.4
  2550.1    6.0
  2550.2    5.7
  2550.3    5.5
  2550.4    5.4
  2550.5    5.3
  2550.6    5.3
  2550.7    5.2
  2550.8    5.3
  2550.9    5.4
  2551.0    5.6
  2551.1    5.8
  2551.2    6.0
  2551.3    6.3
  2551.4    6.6
  2551.5    6.8
  2551.6    7.4
  2551.7    7.7
  2551.8    8.0
  2551.9    8.4
  2552.0    8.8
  2552.1    9.4
  2552.2   10.1
  2552.3   11.0
  2552.4   12.3
  2552.5   14.1
  2552.6   16.8
  2552.7   25.2
  2552.8   31.9
  2552.9   38.7
  2553.0   44.8
  2553.1   49.7
  2553.2   53.2
  2553.3   55.4
  2553.4   55.1
  2553.5   55.5
  2553.6   55.4
  2553.7   55.0
  2553.8   54.5
  2553.9   54.3
  2554.0   54.3
  2554.1   54.7
  2554.2   55.6
  2554.3   57.0
  2554.4   59.0
  2554.5   63.4
  2554.6   66.7
  2554.7   70.3
  2554.8   74.2
  2554.9   78.0
  2555.0   81.3
  2555.1   83.6
  2555.2   84.5
  2555.3   81.2
  2555.4   78.0
  2555.5   72.9
  2555.6   66.7
  2555.7   60.2
  2555.8   54.5
  2555.9   50.0
  2556.0   46.9
  2556.1   45.0
  2556.2   44.2
  2556.3   44.4
  2556.4   46.2
  2556.5   47.8
  2556.6   49.9
  2556.7   52.2
  2556.8   54.2
  2556.9   55.9
  2557.0   56.6
  2557.1   54.1
  2557.2   53.1
  2557.3   51.5
  2557.4   49.5
  2557.5   47.2
  2557.6   45.0
  2557.7   42.9
  2557.8   41.0
  2557.9   39.3
  2558.0   37.9
  2558.1   36.5
  2558.2   35.2
  2558.3   34.5
  2558.4   32.8
  2558.5   30.5
  2558.6   27.5
  2558.7   23.7
  2558.8   20.0
  2558.9   16.7
  2559.0   13.9
  2559.1   11.9
  2559.2   10.4
  2559.3    9.3
  2559.4    8.5
  2559.5    8.0
  2559.6    7.6
  2559.7    7.4
  2559.8    7.1
  2559.9    7.1
  2560.0    7.3
  2560.1    7.3
  2560.2    7.7
  2560.3    8.2
  2560.4    8.7
  2560.5    9.4
  2560.6   10.2
  2560.7   11.0
  2560.8   11.8
  2560.9   12.5
  2561.0   13.2
  2561.1   13.7
  2561.2   14.0
  2561.3   14.1
  2561.4   14.0
  2561.5   13.9
  2561.6   13.8
  2561.7   12.9
  2561.8   13.5
  2561.9   13.4
  2562.0   13.4
  2562.1   13.5
  2562.2   13.8
  2562.3   14.3
  2562.4   14.9
  2562.5   15.7
  2562.6   16.8
  2562.7   18.1
  2562.8   19.5
  2562.9   20.9
  2563.0   22.2
  2563.1   23.2
  2563.2   24.0
  2563.3   24.5
  2563.4   24.9
  2563.5   25.0
  2563.6   21.1
  2563.7   20.8
  2563.8   20.3
  2563.9   19.5
  2564.0   18.6
  2564.1   17.5
  2564.2   16.4
  2564.3   15.3
  2564.4   14.4
  2564.5   13.7
  2564.6   13.2
  2564.7   12.9
  2564.8   12.8
  2564.9   12.5
  2565.0   12.9
  2565.1   13.6
  2565.2   14.6
  2565.3   15.9
  2565.4   15.7
  2565.5   17.3
  2565.6   19.0
  2565.7   21.4
  2565.8   23.3
  2565.9   25.1
  2566.0   26.7
  2566.1   28.2
  2566.2   29.6
  2566.3   31.1
  2566.4   32.7
  2566.5   34.4
  2566.6   36.5
  2566.7   39.1
  2566.8   41.5
  2566.9   43.9
  2567.0   46.1
  2567.1   48.0
  2567.2   51.6
  2567.3   56.5
  2567.4   56.2
  2567.5   55.1
  2567.6   53.4
  2567.7   51.5
  2567.8   49.6
  2567.9   47.9
  2568.0   46.7
  2568.1   45.8
  2568.2   45.4
  2568.3   45.3
  2568.4   45.4
  2568.5   45.5
  2568.6   42.7
  2568.7   42.3
  2568.8   41.6
  2568.9   40.3
  2569.0   38.7
  2569.1   36.7
  2569.2   35.0
  2569.3   32.9
  2569.4   30.9
  2569.5   29.3
  2569.6   27.9
  2569.7   26.9
  2569.8   26.2
  2569.9   25.9
  2570.0   25.9
  2570.1   26.3
  2570.2   26.9
  2570.3   27.9
  2570.4   29.2
  2570.5   32.5
  2570.6   34.2
  2570.7   35.8
  2570.8   37.1
  2570.9   37.9
  2571.0   37.9
  2571.1   39.8
  2571.2   38.2
  2571.3   36.0
  2571.4   33.8
  2571.5   31.8
  2571.6   30.0
  2571.7   28.7
  2571.8   27.9
  2571.9   27.4
  2572.0   27.3
  2572.1   27.6
  2572.2   28.2
  2572.3   28.4
  2572.4   29.4
  2572.5   30.4
  2572.6   31.4
  2572.7   32.1
  2572.8   32.6
  2572.9   28.2
  2573.0   27.9
  2573.1   27.3
  2573.2   26.7
  2573.3   25.9
  2573.4   25.3
  2573.5   24.7
  2573.6   24.3
  2573.7   24.1
  2573.8   24.1
  2573.9   24.3
  2574.0   24.7
  2574.1   26.3
  2574.2   26.8
  2574.3   27.3
  2574.4   27.7
  2574.5   27.8
  2574.6   27.6
  2574.7   27.1
  2574.8   26.2
  2574.9   25.2
  2575.0   24.0
  2575.1   22.9
  2575.2   21.9
  2575.3   21.1
  2575.4   20.4
  2575.5   19.9
  2575.6   19.5
  2575.7   19.4
  2575.8   17.2
  2575.9   17.3
  2576.0   15.6
  2576.1   15.9
  2576.2   16.1
  2576.3   16.4
  2576.4   16.7
  2576.5   16.9
  2576.6   17.2
  2576.7   21.5
  2576.8   21.5
  2576.9   21.4
  2577.0   21.1
  2577.1   20.8
  2577.2   20.4
  2577.3   20.0
  2577.4   19.6
  2577.5   19.2
  2577.6   15.8
  2577.7   15.6
  2577.8   15.4
  2577.9   14.9
  2578.0   14.8
  2578.1   14.7
  2578.2   14.6
  2578.3   14.6
  2578.4   14.5
  2578.5   14.5
  2578.6   14.4
  2578.7   14.4
  2578.8   14.4
  2578.9   14.4
  2579.0   14.4
  2579.1   14.5
  2579.2   14.7
  2579.3   15.0
  2579.4   16.0
  2579.5   16.6
  2579.6   17.5
  2579.7   19.7
  2579.8   21.5
  2579.9   23.7
  2580.0   26.7
  2580.1   30.5
  2580.2   34.9
  2580.3   39.6
  2580.4   44.1
  2580.5   48.0
  2580.6   51.1
  2580.7   53.1
  2580.8   54.1
  2580.9   54.3
  2581.0   53.8
  2581.1   53.0
  2581.2   51.9
  2581.3   51.8
  2581.4   50.7
  2581.5   49.6
  2581.6   48.7
  2581.7   47.8
  2581.8   46.8
  2581.9   45.6
  2582.0   44.0
  2582.1   41.8
  2582.2   38.8
  2582.3   35.1
  2582.4   30.2
  2582.5   25.1
  2582.6   20.8
  2582.7   17.5
  2582.8   15.0
  2582.9   12.7
  2583.0   11.5
  2583.1   11.3
  2583.2   10.6
  2583.3   10.2
  2583.4   10.0
  2583.5   10.0
  2583.6   10.1
  2583.7   10.4
  2583.8   10.9
  2583.9   11.5
  2584.0   12.3
  2584.1   13.3
  2584.2   14.2
  2584.3   15.3
  2584.4   16.4
  2584.5   17.5
  2584.6   18.4
  2584.7   19.2
  2584.8   19.8
  2584.9   20.2
  2585.0   20.6
  2585.1   20.9
  2585.2   21.1
  2585.3   21.4
  2585.4   21.6
  2585.5   21.7
  2585.6   21.8
  2585.7   21.8
  2585.8   21.7
  2585.9   21.3
  2586.0   20.2
  2586.1   19.5
  2586.2   18.6
  2586.3   17.7
  2586.4   16.8
  2586.5   16.0
  2586.6   15.4
  2586.7   15.0
  2586.8   14.7
  2586.9   14.7
  2587.0   15.0
  2587.1   15.7
  2587.2   16.8
  2587.3   18.4
  2587.4   20.7
  2587.5   23.9
  2587.6   28.4
  2587.7   34.1
  2587.8   40.0
  2587.9   45.6
  2588.0   50.2
  2588.1   53.9
  2588.2   56.5
  2588.3   58.2
  2588.4   59.3
  2588.5   60.0
  2588.6   60.4
  2588.7   60.6
  2588.8   61.1
  2588.9   61.9
  2589.0   62.9
  2589.1   64.3
  2589.2   65.8
  2589.3   67.5
  2589.4   69.2
  2589.5   70.5
  2589.6   71.4
  2589.7   71.0
  2589.8   69.8
  2589.9   67.5
  2590.0   64.0
  2590.1   59.5
  2590.2   54.6
  2590.3   49.6
  2590.4   44.9
  2590.5   40.9
  2590.6   37.4
  2590.7   34.8
  2590.8   32.7
  2590.9   32.3
  2591.0   30.9
  2591.1   29.7
  2591.2   28.6
  2591.3   27.4
  2591.4   25.2
  2591.5   22.5
  2591.6   21.0
  2591.7   18.9
  2591.8   17.5
  2591.9   16.2
  2592.0   15.1
  2592.1   14.1
  2592.2   13.3
  2592.3   12.7
  2592.4   12.2
  2592.5   11.9
  2592.6   11.8
  2592.7   11.5
  2592.8   11.6
  2592.9   11.9
  2593.0   13.8
  2593.1   14.4
  2593.2   15.2
  2593.3   16.1
  2593.4   17.0
  2593.5   18.0
  2593.6   19.0
  2593.7   19.9
  2593.8   20.6
  2593.9   21.1
  2594.0   21.4
  2594.1   21.5
  2594.2   21.4
  2594.3   21.3
  2594.4   21.2
  2594.5   21.1
  2594.6   22.0
  2594.7   22.0
  2594.8   22.2
  2594.9   22.6
  2595.0   23.1
  2595.1   23.8
  2595.2   24.8
  2595.3   26.0
  2595.4   27.4
  2595.5   29.1
  2595.6   31.0
  2595.7   33.1
  2595.8   35.1
  2595.9   36.9
  2596.0   38.3
  2596.1   39.0
  2596.2   37.8
  2596.3   37.4
  2596.4   36.5
  2596.5   31.9
  2596.6   31.0
  2596.7   30.2
  2596.8   29.5
  2596.9   28.9
  2597.0   28.6
  2597.1   28.5
  2597.2   28.7
  2597.3   29.0
  2597.4   29.4
  2597.5   29.9
  2597.6   30.3
  2597.7   30.6
  2597.8   27.7
  2597.9   27.4
  2598.0   26.9
  2598.1   24.9
  2598.2   24.0
  2598.3   23.2
  2598.4   22.4
  2598.5   23.9
  2598.6   23.2
  2598.7   22.8
  2598.8   22.5
  2598.9   22.5
  2599.0   22.6
  2599.1   23.0
  2599.2   23.6
  2599.3   24.4
  2599.4   25.3
  2599.5   26.3
  2599.6   27.3
  2599.7   24.7
  2599.8   25.1
  2599.9   25.3
  2600.0   25.1
  2600.1   22.6
  2600.2   22.1
  2600.3   21.6
  2600.4   21.2
  2600.5   20.8
  2600.6   20.5
  2600.7   20.4
  2600.8   20.4
  2600.9   20.6
  2601.0   20.9
  2601.1   21.3
  2601.2   21.9
  2601.3   22.4
  2601.4   22.3
  2601.5   22.9
  2601.6   23.2
  2601.7   23.3
  2601.8   23.2
  2601.9   23.0
  2602.0   25.1
  2602.1   24.8
  2602.2   24.5
  2602.3   24.3
  2602.4   24.4
  2602.5   24.6
  2602.6   25.2
  2602.7   25.9
  2602.8   27.0
  2602.9   28.1
  2603.0   29.3
  2603.1   30.1
  2603.2   30.9
  2603.3   31.3
  2603.4   31.2
  2603.5   30.6
  2603.6   29.7
  2603.7   28.5
  2603.8   27.1
  2603.9   26.1
  2604.0   24.7
  2604.1   23.4
  2604.2   22.1
  2604.3   20.9
  2604.4   19.7
  2604.5   18.5
  2604.6   17.2
  2604.7   16.0
  2604.8   14.6
  2604.9   13.3
  2605.0   12.0
  2605.1   10.8
  2605.2    9.8
  2605.3    8.9
  2605.4    8.2
  2605.5    7.6
  2605.6    7.2
  2605.7    6.8
  2605.8    6.6
  2605.9    6.6
  2606.0    6.7
  2606.1    6.9
  2606.2    7.2
  2606.3    8.2
  2606.4    9.1
  2606.5   10.1
  2606.6   11.4
  2606.7   13.1
  2606.8   15.0
  2606.9   17.2
  2607.0   19.5
  2607.1   21.9
  2607.2   24.0
  2607.3   25.8
  2607.4   27.5
  2607.5   29.0
  2607.6   30.6
  2607.7   32.2
  2607.8   33.8
  2607.9   36.6
  2608.0   38.2
  2608.1   39.6
  2608.2   40.8
  2608.3   41.5
  2608.4   42.1
  2608.5   42.4
  2608.6   42.4
  2608.7   42.2
  2608.8   41.9
  2608.9   41.7
  2609.0   41.6
  2609.1   41.8
  2609.2   42.1
  2609.3   42.7
  2609.4   43.4
  2609.5   44.0
  2609.6   46.2
  2609.7   46.1
  2609.8   45.5
  2609.9   44.4
  2610.0   42.8
  2610.1   40.8
  2610.2   39.1
  2610.3   36.8
  2610.4   34.6
  2610.5   32.5
  2610.6   30.7
  2610.7   29.3
  2610.8   28.1
  2610.9   27.3
  2611.0   26.8
  2611.1   27.4
  2611.2   27.6
  2611.3   28.1
  2611.4   29.0
  2611.5   30.2
  2611.6   31.7
  2611.7   33.5
  2611.8   35.5
  2611.9   37.8
  2612.0   41.9
  2612.1   44.6
  2612.2   47.4
  2612.3   50.9
  2612.4   53.7
  2612.5   56.4
  2612.6   58.8
  2612.7   60.8
  2612.8   62.3
  2612.9   62.9
  2613.0   62.7
  2613.1   61.6
  2613.2   59.6
  2613.3   56.9
  2613.4   53.6
  2613.5   49.9
  2613.6   46.0
  2613.7   42.3
  2613.8   39.3
  2613.9   37.0
  2614.0   35.2
  2614.1   33.1
  2614.2   31.6
  2614.3   30.5
  2614.4   30.0
  2614.5   29.8
  2614.6   30.1
  2614.7   30.7
  2614.8   31.7
  2614.9   33.0
  2615.0   34.6
  2615.1   36.3
  2615.2   38.1
  2615.3   39.8
  2615.4   43.7
  2615.5   44.9
  2615.6   45.5
  2615.7   46.3
  2615.8   45.6
  2615.9   44.3
  2616.0   42.8
  2616.1   41.1
  2616.2   39.4
  2616.3   37.7
  2616.4   36.1
  2616.5   34.5
  2616.6   32.8
  2616.7   31.1
  2616.8   29.3
  2616.9   27.4
  2617.0   25.5
  2617.1   23.6
  2617.2   22.7
  2617.3   21.0
  2617.4   20.2
  2617.5   20.6
  2617.6   18.9
  2617.7   17.4
  2617.8   15.9
  2617.9   14.5
  2618.0   13.2
  2618.1   12.0
  2618.2   10.9
  2618.3   10.0
  2618.4    9.1
  2618.5    8.3
  2618.6    7.7
  2618.7    7.3
  2618.8    6.9
  2618.9    6.5
  2619.0    5.6
  2619.1    5.4
  2619.2    5.3
  2619.3    5.2
  2619.4    5.2
  2619.5    5.3
  2619.6    5.4
  2619.7    5.5
  2619.8    5.6
  2619.9    5.8
  2620.0    6.0
  2620.1    6.2
  2620.2    6.5
  2620.3    6.7
  2620.4    7.0
  2620.5    7.2
  2620.6    8.0
  2620.7    8.1
  2620.8    8.3
  2620.9    8.5
  2621.0    8.6
  2621.1    8.7
  2621.2    8.9
  2621.3    8.9
  2621.4    9.0
  2621.5    9.1
  2621.6    9.1
  2621.7    9.0
  2621.8    9.0
  2621.9    8.9
  2622.0    8.8
  2622.1    8.7
  2622.2    8.9
  2622.3    8.6
  2622.4    8.6
  2622.5    8.6
  2622.6    8.6
  2622.7    8.6
  2622.8    8.6
  2622.9    8.7
  2623.0    8.8
  2623.1    8.9
  2623.2    9.1
  2623.3    9.2
  2623.4    9.3
  2623.5    9.4
  2623.6    9.5
  2623.7    9.9
  2623.8   10.8
  2623.9   10.9
  2624.0   11.0
  2624.1   11.8
  2624.2   11.9
  2624.3   12.0
  2624.4   12.1
  2624.5   11.7
  2624.6   11.8
  2624.7   11.8
  2624.8   11.8
  2624.9   11.7
  2625.0   11.7
  2625.1   11.5
  2625.2   11.5
  2625.3   11.3
  2625.4   11.1
  2625.5   10.8
  2625.6   10.5
  2625.7   11.3
  2625.8   10.8
  2625.9   10.3
  2626.0    9.9
  2626.1    9.4
  2626.2    9.0
  2626.3    8.6
  2626.4    8.2
  2626.5    7.9
  2626.6    7.6
  2626.7    7.3
  2626.8    7.1
  2626.9    6.9
  2627.0    6.7
  2627.1    6.6
  2627.2    6.2
  2627.3    6.2
  2627.4    6.5
  2627.5    6.5
  2627.6    6.5
  2627.7    6.4
  2627.8    6.3
  2627.9    6.2
  2628.0    6.1
  2628.1    6.0
  2628.2    6.1
  2628.3    6.2
  2628.4    6.3
  2628.5    6.6
  2628.6    7.0
  2628.7    7.5
  2628.8    8.2
  2628.9    9.0
  2629.0    9.8
  2629.1   11.1
  2629.2   12.1
  2629.3   12.8
  2629.4   13.3
  2629.5   13.5
  2629.6   13.5
  2629.7   13.4
  2629.8   13.2
  2629.9   13.0
  2630.0   13.0
  2630.1   13.2
  2630.2   13.5
  2630.3   14.1
  2630.4   14.8
  2630.5   15.8
  2630.6   16.9
  2630.7   19.3
  2630.8   20.4
  2630.9   20.6
  2631.0   21.1
  2631.1   21.3
  2631.2   21.3
  2631.3   21.2
  2631.4   21.2
  2631.5   21.4
  2631.6   21.9
  2631.7   22.8
  2631.8   24.0
  2631.9   25.5
  2632.0   27.2
  2632.1   28.7
  2632.2   29.9
  2632.3   28.1
  2632.4   28.1
  2632.5   27.1
  2632.6   25.8
  2632.7   24.4
  2632.8   23.2
  2632.9   22.4
  2633.0   22.0
  2633.1   22.0
  2633.2   22.6
  2633.3   23.8
  2633.4   25.8
  2633.5   28.9
  2633.6   33.6
  2633.7   40.4
  2633.8   49.1
  2633.9   62.3
  2634.0   77.0
  2634.1   90.9
  2634.2  100.8
  2634.3  104.7
  2634.4  102.3
  2634.5   95.5
  2634.6   86.7
  2634.7   78.2
  2634.8   71.1
  2634.9   65.4
  2635.0   61.1
  2635.1   58.6
  2635.2   56.2
  2635.3   54.5
  2635.4   53.0
  2635.5   51.5
  2635.6   48.9
  2635.7   46.3
  2635.8   42.7
  2635.9   37.9
  2636.0   31.9
  2636.1   25.2
  2636.2   19.5
  2636.3   15.6
  2636.4   13.2
  2636.5   11.7
  2636.6   10.8
  2636.7   10.4
  2636.8   10.3
  2636.9   10.4
  2637.0   10.7
  2637.1   11.1
  2637.2   11.6
  2637.3   12.1
  2637.4   12.5
  2637.5   12.8
  2637.6   13.0
  2637.7   13.1
  2637.8   13.2
  2637.9   13.4
  2638.0   13.6
  2638.1   14.0
  2638.2   14.6
  2638.3   15.4
  2638.4   16.5
  2638.5   16.3
  2638.6   17.6
  2638.7   18.9
  2638.8   20.1
  2638.9   21.0
  2639.0   21.5
  2639.1   21.8
  2639.2   22.0
  2639.3   22.3
  2639.4   22.8
  2639.5   23.8
  2639.6   25.2
  2639.7   27.2
  2639.8   29.7
  2639.9   32.8
  2640.0   34.4
  2640.1   36.7
  2640.2   38.1
  2640.3   38.6
  2640.4   38.3
  2640.5   37.4
  2640.6   36.3
  2640.7   35.2
  2640.8   34.3
  2640.9   33.8
  2641.0   33.8
  2641.1   34.1
  2641.2   34.6
  2641.3   35.2
  2641.4   35.2
  2641.5   35.1
  2641.6   34.2
  2641.7   32.7
  2641.8   30.0
  2641.9   27.0
  2642.0   24.1
  2642.1   21.7
  2642.2   19.9
  2642.3   18.8
  2642.4   18.3
  2642.5   18.4
  2642.6   19.0
  2642.7   20.2
  2642.8   21.9
  2642.9   24.7
  2643.0   27.0
  2643.1   29.3
  2643.2   30.2
  2643.3   31.6
  2643.4   32.5
  2643.5   33.1
  2643.6   33.7
  2643.7   34.5
  2643.8   35.7
  2643.9   37.6
  2644.0   40.0
  2644.1   43.1
  2644.2   46.5
  2644.3   51.1
  2644.4   53.9
  2644.5   55.7
  2644.6   56.6
  2644.7   56.3
  2644.8   55.2
  2644.9   53.7
  2645.0   52.0
  2645.1   50.5
  2645.2   49.5
  2645.3   49.1
  2645.4   49.1
  2645.5   49.5
  2645.6   50.0
  2645.7   50.1
  2645.8   49.0
  2645.9   47.6
  2646.0   45.1
  2646.1   41.6
  2646.2   38.0
  2646.3   33.8
  2646.4   30.1
  2646.5   27.0
  2646.6   24.6
  2646.7   22.9
  2646.8   21.5
  2646.9   20.4
  2647.0   19.3
  2647.1   18.3
  2647.2   17.2
  2647.3   13.1
  2647.4   12.2
  2647.5   11.3
  2647.6   10.5
  2647.7    9.9
  2647.8    9.4
  2647.9    9.2
  2648.0    9.0
  2648.1    9.0
  2648.2    9.2
  2648.3   10.1
  2648.4   10.6
  2648.5   11.3
  2648.6   12.1
  2648.7   13.4
  2648.8   14.0
  2648.9   14.3
  2649.0   14.2
  2649.1   13.8
  2649.2   13.2
  2649.3   12.6
  2649.4   12.0
  2649.5   11.5
  2649.6   11.1
  2649.7   10.3
  2649.8   10.4
  2649.9   10.7
  2650.0   11.3
  2650.1   12.3
  2650.2   12.9
  2650.3   14.8
  2650.4   17.3
  2650.5   20.5
  2650.6   24.0
  2650.7   27.3
  2650.8   30.0
  2650.9   31.7
  2651.0   32.6
  2651.1   32.6
  2651.2   31.7
  2651.3   31.2
  2651.4   30.7
  2651.5   30.1
  2651.6   29.4
  2651.7   30.0
  2651.8   28.7
  2651.9   26.6
  2652.0   23.4
  2652.1   19.5
  2652.2   16.0
  2652.3   13.2
  2652.4   11.1
  2652.5    9.5
  2652.6    8.4
  2652.7    7.7
  2652.8    7.2
  2652.9    6.8
  2653.0    6.5
  2653.1    6.3
  2653.2    6.2
  2653.3    6.0
  2653.4    5.9
  2653.5    5.7
  2653.6    5.6
  2653.7    5.4
  2653.8    5.2
  2653.9    5.1
  2654.0    5.0
  2654.1    5.0
  2654.2    4.9
  2654.3    5.0
  2654.4    5.0
  2654.5    5.2
  2654.6    5.5
  2654.7    5.8
  2654.8    6.2
  2654.9    6.5
  2655.0    7.0
  2655.1    7.4
  2655.2    7.7
  2655.3    8.0
  2655.4    8.3
  2655.5    8.4
  2655.6    8.6
  2655.7    8.8
  2655.8    8.9
  2655.9    9.1
  2656.0    9.3
  2656.1    9.4
  2656.2    9.6
  2656.3    9.7
  2656.4    9.7
  2656.5    9.6
  2656.6    9.5
  2656.7    9.3
  2656.8    9.1
  2656.9    9.1
  2657.0    9.0
  2657.1    9.0
  2657.2    9.2
  2657.3    9.5
  2657.4   10.1
  2657.5   11.0
  2657.6   11.7
  2657.7   13.2
  2657.8   15.2
  2657.9   17.6
  2658.0   20.2
  2658.1   22.8
  2658.2   25.1
  2658.3   29.3
  2658.4   30.9
  2658.5   32.7
  2658.6   35.1
  2658.7   38.4
  2658.8   42.7
  2658.9   48.0
  2659.0   53.7
  2659.1   55.0
  2659.2   59.4
  2659.3   62.2
  2659.4   63.4
  2659.5   63.0
  2659.6   61.4
  2659.7   59.1
  2659.8   57.3
  2659.9   54.1
  2660.0   51.9
  2660.1   50.2
  2660.2   49.1
  2660.3   48.4
  2660.4   48.2
  2660.5   47.7
  2660.6   47.4
  2660.7   46.6
  2660.8   44.9
  2660.9   42.0
  2661.0   37.5
  2661.1   30.3
  2661.2   23.8
  2661.3   16.7
  2661.4   13.1
  2661.5   11.0
  2661.6    9.9
  2661.7    9.3
  2661.8    9.3
  2661.9    9.6
  2662.0   10.3
  2662.1   11.5
  2662.2   13.1
  2662.3   15.3
  2662.4   17.9
  2662.5   20.6
  2662.6   23.2
  2662.7   23.6
  2662.8   24.8
  2662.9   24.8
  2663.0   24.9
  2663.1   24.7
  2663.2   24.3
  2663.3   23.6
  2663.4   22.4
  2663.5   20.6
  2663.6   18.3
  2663.7   15.8
  2663.8   13.4
  2663.9   11.3
  2664.0    9.6
  2664.1    8.3
  2664.2    7.3
  2664.3    6.7
  2664.4    6.3
  2664.5    6.1
  2664.6    6.0
  2664.7    6.0
  2664.8    6.1
  2664.9    6.4
  2665.0    6.8
  2665.1    7.3
  2665.2    8.0
  2665.3    8.7
  2665.4    9.6
  2665.5   10.5
  2665.6   11.0
  2665.7   11.7
  2665.8   12.3
  2665.9   12.1
  2666.0   12.4
  2666.1   12.5
  2666.2   12.6
  2666.3   12.7
  2666.4   12.6
  2666.5   12.4
  2666.6   12.0
  2666.7   11.6
  2666.8   11.0
  2666.9   10.4
  2667.0   10.1
  2667.1    9.5
  2667.2    9.0
  2667.3    8.6
  2667.4    7.9
  2667.5    7.9
  2667.6    7.9
  2667.7    8.1
  2667.8    8.5
  2667.9    9.0
  2668.0    9.6
  2668.1   10.4
  2668.2   11.3
  2668.3   12.2
  2668.4   12.3
  2668.5   13.0
  2668.6   13.6
  2668.7   14.1
  2668.8   14.7
  2668.9   14.4
  2669.0   15.2
  2669.1   16.2
  2669.2   17.6
  2669.3   19.5
  2669.4   22.2
  2669.5   25.6
  2669.6   29.6
  2669.7   33.7
  2669.8   37.3
  2669.9   40.0
  2670.0   41.6
  2670.1   42.4
  2670.2   42.7
  2670.3   40.5
  2670.4   41.1
  2670.5   42.2
  2670.6   43.9
  2670.7   46.5
  2670.8   49.7
  2670.9   53.3
  2671.0   56.9
  2671.1   59.7
  2671.2   61.3
  2671.3   61.1
  2671.4   59.5
  2671.5   56.6
  2671.6   51.1
  2671.7   47.2
  2671.8   43.1
  2671.9   39.8
  2672.0   36.8
  2672.1   34.3
  2672.2   32.1
  2672.3   30.0
  2672.4   28.0
  2672.5   26.0
  2672.6   23.9
  2672.7   22.2
  2672.8   20.2
  2672.9   18.5
  2673.0   16.1
  2673.1   15.1
  2673.2   14.4
  2673.3   17.6
  2673.4   17.5
  2673.5   17.8
  2673.6   18.2
  2673.7   19.0
  2673.8   19.9
  2673.9   21.0
  2674.0   22.4
  2674.1   24.1
  2674.2   26.1
  2674.3   28.7
  2674.4   32.6
  2674.5   36.1
  2674.6   39.9
  2674.7   40.8
  2674.8   43.8
  2674.9   45.8
  2675.0   46.6
  2675.1   46.4
  2675.2   45.3
  2675.3   43.7
  2675.4   42.3
  2675.5   41.1
  2675.6   40.5
  2675.7   40.5
  2675.8   41.6
  2675.9   42.6
  2676.0   43.8
  2676.1   44.8
  2676.2   46.2
  2676.3   45.9
  2676.4   44.4
  2676.5   42.0
  2676.6   38.9
  2676.7   35.7
  2676.8   32.9
  2676.9   30.7
  2677.0   29.3
  2677.1   27.3
  2677.2   27.4
  2677.3   28.0
  2677.4   29.1
  2677.5   30.6
  2677.6   32.1
  2677.7   30.3
  2677.8   31.0
  2677.9   31.0
  2678.0   30.3
  2678.1   29.0
  2678.2   27.5
  2678.3   25.8
  2678.4   24.1
  2678.5   22.6
  2678.6   21.1
  2678.7   19.5
  2678.8   17.7
  2678.9   15.9
  2679.0   14.1
  2679.1   12.3
  2679.2   10.4
  2679.3    9.2
  2679.4    8.2
  2679.5    7.4
  2679.6    6.9
  2679.7    6.6
  2679.8    6.6
  2679.9    6.7
  2680.0    7.0
  2680.1    7.5
  2680.2    8.5
  2680.3    9.9
  2680.4   12.2
  2680.5   15.7
  2680.6   19.4
  2680.7   24.9
  2680.8   30.9
  2680.9   36.1
  2681.0   40.3
  2681.1   43.7
  2681.2   47.1
  2681.3   49.5
  2681.4   51.6
  2681.5   53.6
  2681.6   55.6
  2681.7   57.2
  2681.8   58.2
  2681.9   58.1
  2682.0   56.6
  2682.1   52.2
  2682.2   47.3
  2682.3   41.4
  2682.4   35.5
  2682.5   32.2
  2682.6   28.2
  2682.7   25.5
  2682.8   23.9
  2682.9   23.1
  2683.0   23.1
  2683.1   23.6
  2683.2   24.4
  2683.3   25.3
  2683.4   26.0
  2683.5   26.3
  2683.6   27.1
  2683.7   26.2
  2683.8   25.9
  2683.9   24.7
  2684.0   23.5
  2684.1   22.7
  2684.2   22.1
  2684.3   21.8
  2684.4   21.3
  2684.5   21.5
  2684.6   21.9
  2684.7   22.4
  2684.8   23.0
  2684.9   23.4
  2685.0   23.6
  2685.1   25.5
  2685.2   24.9
  2685.3   23.9
  2685.4   22.8
  2685.5   21.8
  2685.6   20.8
  2685.7   20.7
  2685.8   20.3
  2685.9   20.0
  2686.0   20.1
  2686.1   20.4
  2686.2   20.7
  2686.3   20.9
  2686.4   20.7
  2686.5   19.4
  2686.6   18.1
  2686.7   16.5
  2686.8   14.8
  2686.9   13.2
  2687.0   12.0
  2687.1   11.0
  2687.2   10.3
  2687.3   10.1
  2687.4    9.8
  2687.5    9.7
  2687.6    9.8
  2687.7    9.9
  2687.8   10.1
  2687.9   10.4
  2688.0   10.6
  2688.1   10.9
  2688.2   11.2
  2688.3   11.5
  2688.4   12.1
  2688.5   12.6
  2688.6   13.3
  2688.7   15.2
  2688.8   16.8
  2688.9   19.0
  2689.0   21.9
  2689.1   25.5
  2689.2   29.0
  2689.3   32.0
  2689.4   34.3
  2689.5   35.8
  2689.6   36.6
  2689.7   37.0
  2689.8   36.0
  2689.9   36.2
  2690.0   36.5
  2690.1   36.9
  2690.2   38.0
  2690.3   38.6
  2690.4   39.0
  2690.5   39.0
  2690.6   38.5
  2690.7   37.4
  2690.8   35.5
  2690.9   33.2
  2691.0   30.6
  2691.1   28.0
  2691.2   23.8
  2691.3   22.1
  2691.4   20.7
  2691.5   19.7
  2691.6   19.5
  2691.7   18.8
  2691.8   18.0
  2691.9   17.2
  2692.0   16.2
  2692.1   15.2
  2692.2   14.2
  2692.3   13.3
  2692.4   12.5
  2692.5   11.3
  2692.6   10.9
  2692.7   10.6
  2692.8   10.5
  2692.9   10.4
  2693.0    9.6
  2693.1    9.6
  2693.2    9.6
  2693.3    9.6
  2693.4    9.5
  2693.5    9.3
  2693.6    9.1
  2693.7    8.9
  2693.8    8.6
  2693.9    8.4
  2694.0    8.3
  2694.1    8.1
  2694.2    8.0
  2694.3    7.9
  2694.4    8.3
  2694.5    8.2
  2694.6    8.0
  2694.7    7.9
  2694.8    7.7
  2694.9    7.5
  2695.0    7.3
  2695.1    7.2
  2695.2    7.3
  2695.3    7.2
  2695.4    7.2
  2695.5    7.3
  2695.6    7.4
  2695.7    7.6
  2695.8    7.9
  2695.9    8.3
  2696.0    8.7
  2696.1    9.2
  2696.2    9.7
  2696.3   10.2
  2696.4   10.7
  2696.5   11.9
  2696.6   12.7
  2696.7   13.3
  2696.8   14.1
  2696.9   14.9
  2697.0   15.8
  2697.1   16.9
  2697.2   18.1
  2697.3   19.6
  2697.4   21.0
  2697.5   22.4
  2697.6   25.4
  2697.7   26.4
  2697.8   27.5
  2697.9   24.9
  2698.0   23.7
  2698.1   21.9
  2698.2   20.2
  2698.3   18.6
  2698.4   17.3
  2698.5   16.4
  2698.6   15.9
  2698.7   15.6
  2698.8   15.8
  2698.9   16.3
  2699.0   18.0
  2699.1   19.2
  2699.2   20.4
  2699.3   21.7
  2699.4   22.7
  2699.5   23.5
  2699.6   24.0
  2699.7   24.3
  2699.8   24.3
  2699.9   24.3
  2700.0   24.2
  2700.1   24.2
  2700.2   24.3
  2700.3   24.3
  2700.4   23.2
  2700.5   22.9
  2700.6   22.4
  2700.7   21.7
  2700.8   20.0
  2700.9   19.3
  2701.0   18.6
  2701.1   18.3
  2701.2   18.4
  2701.3   18.9
  2701.4   20.0
  2701.5   21.9
  2701.6   24.7
  2701.7   28.4
  2701.8   31.4
  2701.9   35.3
  2702.0   38.6
  2702.1   41.2
  2702.2   44.3
  2702.3   45.7
  2702.4   46.9
  2702.5   48.3
  2702.6   50.0
  2702.7   52.2
  2702.8   55.2
  2702.9   58.7
  2703.0   62.7
  2703.1   69.8
  2703.2   73.5
  2703.3   76.5
  2703.4   78.4
  2703.5   79.1
  2703.6   80.4
  2703.7   79.0
  2703.8   77.5
  2703.9   75.1
  2704.0   72.8
  2704.1   70.5
  2704.2   68.4
  2704.3   66.4
  2704.4   65.4
  2704.5   62.8
  2704.6   59.7
  2704.7   56.2
  2704.8   52.3
  2704.9   48.3
  2705.0   42.7
  2705.1   39.2
  2705.2   36.1
  2705.3   33.9
  2705.4   32.6
  2705.5   31.9
  2705.6   31.9
  2705.7   32.4
  2705.8   33.2
  2705.9   34.3
  2706.0   35.3
  2706.1   35.9
  2706.2   35.8
  2706.3   34.5
  2706.4   32.2
  2706.5   29.1
  2706.6   25.0
  2706.7   21.6
  2706.8   18.5
  2706.9   15.8
  2707.0   13.5
  2707.1   11.6
  2707.2    9.8
  2707.3    8.5
  2707.4    7.4
  2707.5    6.6
  2707.6    5.9
  2707.7    5.4
  2707.8    5.0
  2707.9    4.6
  2708.0    4.4
  2708.1    4.3
  2708.2    4.2
  2708.3    4.2
  2708.4    4.2
  2708.5    4.2
  2708.6    4.2
  2708.7    4.3
  2708.8    4.4
  2708.9    4.5
  2709.0    4.6
  2709.1    4.7
  2709.2    4.8
  2709.3    5.0
  2709.4    5.2
  2709.5    5.5
  2709.6    6.0
  2709.7    6.5
  2709.8    7.0
  2709.9    7.7
  2710.0    8.6
  2710.1    9.5
  2710.2   10.4
  2710.3   11.2
  2710.4   12.3
  2710.5   12.9
  2710.6   14.2
  2710.7   14.6
  2710.8   15.2
  2710.9   15.8
  2711.0   16.8
  2711.1   17.9
  2711.2   19.4
  2711.3   21.3
  2711.4   23.4
  2711.5   25.8
  2711.6   28.1
  2711.7   28.8
  2711.8   29.9
  2711.9   30.1
  2712.0   28.0
  2712.1   27.3
  2712.2   26.8
  2712.3   26.6
  2712.4   26.9
  2712.5   27.5
  2712.6   28.5
  2712.7   29.6
  2712.8   30.5
  2712.9   31.1
  2713.0   31.2
  2713.1   30.9
  2713.2   30.1
  2713.3   29.0
  2713.4   27.9
  2713.5   26.9
  2713.6   26.1
  2713.7   25.4
  2713.8   24.9
  2713.9   24.4
  2714.0   24.0
  2714.1   23.2
  2714.2   22.0
  2714.3   20.2
  2714.4   17.5
  2714.5   15.4
  2714.6   13.4
  2714.7   11.8
  2714.8   10.4
  2714.9    9.4
  2715.0    8.7
  2715.1    8.1
  2715.2    7.7
  2715.3    7.4
  2715.4    7.2
  2715.5    6.9
  2715.6    6.7
  2715.7    6.5
  2715.8    6.4
  2715.9    6.1
  2716.0    5.9
  2716.1    5.7
  2716.2    5.5
  2716.3    5.4
  2716.4    5.3
  2716.5    5.4
  2716.6    5.5
  2716.7    5.8
  2716.8    6.2
  2716.9    6.8
  2717.0    7.7
  2717.1    9.0
  2717.2   11.9
  2717.3   14.3
  2717.4   16.9
  2717.5   19.2
  2717.6   20.9
  2717.7   22.3
  2717.8   23.5
  2717.9   24.9
  2718.0   26.4
  2718.1   28.2
  2718.2   30.4
  2718.3   33.1
  2718.4   36.4
  2718.5   42.7
  2718.6   47.0
  2718.7   51.1
  2718.8   54.6
  2718.9   56.8
  2719.0   57.6
  2719.1   57.0
  2719.2   55.5
  2719.3   52.5
  2719.4   51.6
  2719.5   51.7
  2719.6   52.7
  2719.7   54.4
  2719.8   56.6
  2719.9   59.6
  2720.0   61.4
  2720.1   62.4
  2720.2   62.6
  2720.3   62.0
  2720.4   60.7
  2720.5   59.0
  2720.6   54.8
  2720.7   53.3
  2720.8   52.1
  2720.9   51.3
  2721.0   50.9
  2721.1   49.8
  2721.2   47.5
  2721.3   46.9
  2721.4   45.8
  2721.5   44.1
  2721.6   41.5
  2721.7   38.2
  2721.8   34.5
  2721.9   33.0
  2722.0   29.5
  2722.1   26.3
  2722.2   23.7
  2722.3   21.5
  2722.4   19.6
  2722.5   16.7
  2722.6   15.1
  2722.7   13.9
  2722.8   12.9
  2722.9   11.9
  2723.0   11.0
  2723.1   10.3
  2723.2    9.8
  2723.3    9.7
  2723.4    9.6
  2723.5    9.7
  2723.6   10.0
  2723.7   10.6
  2723.8   11.2
  2723.9   13.5
  2724.0   15.6
  2724.1   18.4
  2724.2   21.7
  2724.3   25.2
  2724.4   28.3
  2724.5   30.6
  2724.6   32.2
  2724.7   31.9
  2724.8   32.9
  2724.9   34.0
  2725.0   35.1
  2725.1   36.3
  2725.2   37.5
  2725.3   38.6
  2725.4   39.3
  2725.5   39.6
  2725.6   39.1
  2725.7   37.9
  2725.8   35.9
  2725.9   33.5
  2726.0   31.7
  2726.1   29.6
  2726.2   28.1
  2726.3   26.2
  2726.4   25.9
  2726.5   26.0
  2726.6   26.5
  2726.7   27.1
  2726.8   29.1
  2726.9   29.4
  2727.0   29.0
  2727.1   28.1
  2727.2   26.7
  2727.3   22.7
  2727.4   21.3
  2727.5   19.9
  2727.6   18.8
  2727.7   17.9
  2727.8   17.3
  2727.9   17.1
  2728.0   16.9
  2728.1   16.7
  2728.2   15.4
  2728.3   15.4
  2728.4   15.5
  2728.5   15.6
  2728.6   15.6
  2728.7   15.6
  2728.8   15.6
  2728.9   15.6
  2729.0   16.3
  2729.1   16.5
  2729.2   16.7
  2729.3   17.1
  2729.4   17.7
  2729.5   18.4
  2729.6   17.6
  2729.7   18.4
  2729.8   18.1
  2729.9   18.7
  2730.0   19.0
  2730.1   19.0
  2730.2   18.7
  2730.3   18.2
  2730.4   17.7
  2730.5   17.3
  2730.6   17.1
  2730.7   17.2
  2730.8   17.6
  2730.9   18.3
  2731.0   20.5
  2731.1   22.4
  2731.2   24.6
  2731.3   27.5
  2731.4   30.6
  2731.5   33.5
  2731.6   36.0
  2731.7   37.9
  2731.8   37.8
  2731.9   39.5
  2732.0   41.4
  2732.1   43.7
  2732.2   46.6
  2732.3   50.3
  2732.4   54.5
  2732.5   58.9
  2732.6   63.6
  2732.7   67.3
  2732.8   70.0
  2732.9   71.4
  2733.0   71.4
  2733.1   69.9
  2733.2   67.5
  2733.3   64.3
  2733.4   60.5
  2733.5   56.5
  2733.6   52.2
  2733.7   47.6
  2733.8   42.7
  2733.9   38.8
  2734.0   32.1
  2734.1   24.2
  2734.2   17.1
  2734.3   12.4
  2734.4    9.5
  2734.5    8.0
  2734.6    6.9
  2734.7    6.2
  2734.8    5.7
  2734.9    5.5
  2735.0    5.4
  2735.1    5.4
  2735.2    5.5
  2735.3    5.7
  2735.4    5.9
  2735.5    6.3
  2735.6    6.7
  2735.7    7.1
  2735.8    7.5
  2735.9    8.1
  2736.0    8.7
  2736.1    9.5
  2736.2   10.6
  2736.3   11.9
  2736.4   12.5
  2736.5   14.6
  2736.6   16.4
  2736.7   19.9
  2736.8   24.4
  2736.9   29.6
  2737.0   34.5
  2737.1   38.1
  2737.2   41.3
  2737.3   43.0
  2737.4   44.0
  2737.5   44.6
  2737.6   44.2
  2737.7   44.2
  2737.8   43.7
  2737.9   42.6
  2738.0   41.8
  2738.1   39.1
  2738.2   35.6
  2738.3   31.5
  2738.4   28.8
  2738.5   25.1
  2738.6   22.1
  2738.7   19.9
  2738.8   18.4
  2738.9   15.8
  2739.0   15.6
  2739.1   15.8
  2739.2   16.4
  2739.3   17.4
  2739.4   18.3
  2739.5   19.8
  2739.6   21.2
  2739.7   22.4
  2739.8   23.3
  2739.9   23.6
  2740.0   23.5
  2740.1   22.9
  2740.2   23.6
  2740.3   22.5
  2740.4   21.2
  2740.5   20.0
  2740.6   18.7
  2740.7   17.4
  2740.8   16.1
  2740.9   14.9
  2741.0   13.8
  2741.1   12.8
  2741.2   11.8
  2741.3   11.1
  2741.4   10.7
  2741.5   10.3
  2741.6   10.1
  2741.7   10.1
  2741.8   10.2
  2741.9   10.4
  2742.0   10.8
  2742.1   11.2
  2742.2   11.9
  2742.3   12.9
  2742.4   14.0
  2742.5   15.2
  2742.6   16.5
  2742.7   16.3
  2742.8   17.4
  2742.9   18.4
  2743.0   19.5
  2743.1   20.6
  2743.2   21.8
  2743.3   23.4
  2743.4   25.5
  2743.5   27.9
  2743.6   30.8
  2743.7   33.8
  2743.8   36.6
  2743.9   36.6
  2744.0   38.3
  2744.1   39.3
  2744.2   39.5
  2744.3   39.4
  2744.4   39.0
  2744.5   38.7
  2744.6   38.6
  2744.7   38.7
  2744.8   39.2
  2744.9   40.0
  2745.0   41.0
  2745.1   42.1
  2745.2   42.8
  2745.3   43.7
  2745.4   43.3
  2745.5   41.9
  2745.6   39.5
  2745.7   36.3
  2745.8   32.7
  2745.9   29.1
  2746.0   25.9
  2746.1   23.2
  2746.2   20.8
  2746.3   18.7
  2746.4   16.7
  2746.5   15.8
  2746.6   15.6
  2746.7   13.9
  2746.8   12.5
  2746.9   11.5
  2747.0   10.7
  2747.1   10.1
  2747.2    9.9
  2747.3    9.8
  2747.4   10.0
  2747.5   10.6
  2747.6   11.5
  2747.7   13.3
  2747.8   15.6
  2747.9   15.9
  2748.0   19.6
  2748.1   24.3
  2748.2   28.9
  2748.3   32.0
  2748.4   33.7
  2748.5   34.3
  2748.6   34.3
  2748.7   33.8
  2748.8   33.2
  2748.9   32.6
  2749.0   33.1
  2749.1   32.7
  2749.2   32.5
  2749.3   31.2
  2749.4   31.2
  2749.5   31.2
  2749.6   31.1
  2749.7   30.8
  2749.8   30.2
  2749.9   29.3
  2750.0   28.0
  2750.1   26.3
  2750.2   25.4
  2750.3   23.6
  2750.4   22.0
  2750.5   20.7
  2750.6   19.9
  2750.7   20.9
  2750.8   20.8
  2750.9   21.1
  2751.0   21.7
  2751.1   22.5
  2751.2   23.4
  2751.3   24.4
  2751.4   25.4
  2751.5   25.9
  2751.6   27.0
  2751.7   28.0
  2751.8   28.9
  2751.9   29.6
  2752.0   29.2
  2752.1   28.9
  2752.2   27.7
  2752.3   25.3
  2752.4   21.8
  2752.5   18.3
  2752.6   15.3
  2752.7   13.0
  2752.8   11.5
  2752.9   10.3
  2753.0    9.6
  2753.1    9.3
  2753.2    9.2
  2753.3    9.7
  2753.4   10.1
  2753.5   10.8
  2753.6   11.9
  2753.7   13.3
  2753.8   15.2
  2753.9   16.9
  2754.0   19.2
  2754.1   22.7
  2754.2   27.0
  2754.3   32.0
  2754.4   37.1
  2754.5   41.9
  2754.6   46.1
  2754.7   49.1
  2754.8   50.9
  2754.9   51.5
  2755.0   49.8
  2755.1   48.9
  2755.2   47.8
  2755.3   46.5
  2755.4   45.7
  2755.5   45.3
  2755.6   45.5
  2755.7   46.7
  2755.8   47.9
  2755.9   49.6
  2756.0   51.8
  2756.1   54.1
  2756.2   56.6
  2756.3   58.7
  2756.4   60.4
  2756.5   62.4
  2756.6   62.3
  2756.7   61.2
  2756.8   59.2
  2756.9   56.7
  2757.0   54.0
  2757.1   51.3
  2757.2   48.5
  2757.3   45.7
  2757.4   42.7
  2757.5   39.4
  2757.6   35.8
  2757.7   32.1
  2757.8   30.0
  2757.9   26.4
  2758.0   23.2
  2758.1   20.5
  2758.2   18.3
  2758.3   16.5
  2758.4   14.8
  2758.5   13.2
  2758.6   11.9
  2758.7   10.7
  2758.8    9.7
  2758.9    8.9
  2759.0    8.2
  2759.1    7.7
  2759.2    7.4
  2759.3    7.1
  2759.4    7.0
  2759.5    7.0
  2759.6    7.1
  2759.7    7.3
  2759.8    7.6
  2759.9    7.9
  2760.0    8.3
  2760.1    8.7
  2760.2    9.2
  2760.3    9.6
  2760.4   10.0
  2760.5   10.0
  2760.6   10.3
  2760.7   10.5
  2760.8   10.6
  2760.9   10.6
  2761.0   10.6
  2761.1   10.5
  2761.2   10.3
  2761.3   10.1
  2761.4    9.8
  2761.5    9.5
  2761.6    9.3
  2761.7    9.1
  2761.8    9.0
  2761.9    8.9
  2762.0    9.4
  2762.1    9.4
  2762.2    9.6
  2762.3    9.8
  2762.4   11.5
  2762.5   11.8
  2762.6   12.2
  2762.7   12.6
  2762.8   13.1
  2762.9   13.6
  2763.0   14.2
  2763.1   15.0
  2763.2   15.6
  2763.3   16.8
  2763.4   18.3
  2763.5   20.2
  2763.6   23.6
  2763.7   25.9
  2763.8   27.9
  2763.9   29.5
  2764.0   30.7
  2764.1   31.6
  2764.2   32.2
  2764.3   32.8
  2764.4   32.2
  2764.5   32.8
  2764.6   34.7
  2764.7   35.3
  2764.8   35.9
  2764.9   40.1
  2765.0   40.2
  2765.1   39.8
  2765.2   38.9
  2765.3   37.7
  2765.4   36.3
  2765.5   35.1
  2765.6   34.3
  2765.7   34.1
  2765.8   34.6
  2765.9   33.6
  2766.0   35.2
  2766.1   37.1
  2766.2   36.7
  2766.3   38.7
  2766.4   40.5
  2766.5   42.0
  2766.6   43.1
  2766.7   43.8
  2766.8   44.2
  2766.9   44.4
  2767.0   44.2
  2767.1   43.8
  2767.2   44.4
  2767.3   43.0
  2767.4   41.6
  2767.5   38.9
  2767.6   35.6
  2767.7   32.0
  2767.8   28.4
  2767.9   25.0
  2768.0   22.0
  2768.1   19.5
  2768.2   17.4
  2768.3   15.8
  2768.4   14.8
  2768.5   13.8
  2768.6   13.0
  2768.7   16.2
  2768.8   15.6
  2768.9   12.9
  2769.0   12.6
  2769.1   12.3
  2769.2   12.2
  2769.3   12.1
  2769.4   12.1
  2769.5   12.2
  2769.6   12.6
  2769.7   12.9
  2769.8   13.4
  2769.9   15.6
  2770.0   16.5
  2770.1   17.5
  2770.2   20.2
  2770.3   21.5
  2770.4   22.7
  2770.5   23.6
  2770.6   24.1
  2770.7   24.1
  2770.8   23.6
  2770.9   22.9
  2771.0   22.0
  2771.1   21.0
  2771.2   20.9
  2771.3   20.1
  2771.4   19.3
  2771.5   18.6
  2771.6   17.9
  2771.7   17.2
  2771.8   16.5
  2771.9   15.7
  2772.0   15.1
  2772.1   14.5
  2772.2   14.2
  2772.3   14.0
  2772.4   14.0
  2772.5   13.4
  2772.6   13.7
  2772.7   14.4
  2772.8   15.4
  2772.9   16.6
  2773.0   18.0
  2773.1   19.4
  2773.2   20.6
  2773.3   21.5
  2773.4   21.9
  2773.5   21.8
  2773.6   21.3
  2773.7   20.4
  2773.8   19.0
  2773.9   17.3
  2774.0   15.6
  2774.1   13.9
  2774.2   12.3
  2774.3   10.9
  2774.4    9.7
  2774.5    8.7
  2774.6    8.0
  2774.7    7.5
  2774.8    7.2
  2774.9    7.0
  2775.0    6.9
  2775.1    6.9
  2775.2    7.3
  2775.3    7.7
  2775.4    8.4
  2775.5    9.3
  2775.6   10.4
  2775.7   12.1
  2775.8   13.5
  2775.9   15.0
  2776.0   16.4
  2776.1   17.5
  2776.2   18.2
  2776.3   18.9
  2776.4   18.7
  2776.5   18.7
  2776.6   18.4
  2776.7   17.9
  2776.8   17.1
  2776.9   16.2
  2777.0   14.9
  2777.1   14.1
  2777.2   13.6
  2777.3   13.3
  2777.4   13.3
  2777.5   14.3
  2777.6   14.9
  2777.7   16.3
  2777.8   18.3
  2777.9   21.1
  2778.0   24.5
  2778.1   27.7
  2778.2   30.5
  2778.3   33.0
  2778.4   34.1
  2778.5   35.2
  2778.6   35.9
  2778.7   36.4
  2778.8   35.6
  2778.9   35.7
  2779.0   35.5
  2779.1   35.0
  2779.2   34.1
  2779.3   32.5
  2779.4   30.1
  2779.5   26.8
  2779.6   22.9
  2779.7   19.5
  2779.8   16.8
  2779.9   15.0
  2780.0   14.5
  2780.1   13.8
  2780.2   13.6
  2780.3   13.8
  2780.4   14.5
  2780.5   15.6
  2780.6   17.2
  2780.7   19.3
  2780.8   21.6
  2780.9   24.0
  2781.0   25.7
  2781.1   26.9
  2781.2   27.6
  2781.3   28.7
  2781.4   29.0
  2781.5   28.9
  2781.6   28.6
  2781.7   28.1
  2781.8   27.6
  2781.9   26.8
  2782.0   25.8
  2782.1   24.6
  2782.2   23.0
  2782.3   21.1
  2782.4   18.9
  2782.5   15.7
  2782.6   12.9
  2782.7   11.3
  2782.8   10.0
  2782.9    9.2
  2783.0    8.7
  2783.1    8.4
  2783.2    8.3
  2783.3    8.3
  2783.4    8.5
  2783.5    8.9
  2783.6    9.1
  2783.7    9.7
  2783.8   10.4
  2783.9   11.1
  2784.0   11.8
  2784.1   12.7
  2784.2   13.5
  2784.3   14.4
  2784.4   15.5
  2784.5   16.7
  2784.6   18.0
  2784.7   19.5
  2784.8   20.7
  2784.9   22.1
  2785.0   23.4
  2785.1   24.5
  2785.2   25.4
  2785.3   26.1
  2785.4   26.8
  2785.5   27.4
  2785.6   26.9
  2785.7   27.4
  2785.8   27.9
  2785.9   28.2
  2786.0   28.3
  2786.1   30.0
  2786.2   29.4
  2786.3   28.6
  2786.4   27.7
  2786.5   26.8
  2786.6   26.2
  2786.7   25.8
  2786.8   26.4
  2786.9   26.6
  2787.0   27.0
  2787.1   27.7
  2787.2   29.4
  2787.3   29.8
  2787.4   29.8
  2787.5   29.4
  2787.6   28.4
  2787.7   27.1
  2787.8   25.5
  2787.9   24.0
  2788.0   20.2
  2788.1   19.0
  2788.2   18.1
  2788.3   17.5
  2788.4   17.2
  2788.5   17.0
  2788.6   17.2
  2788.7   17.8
  2788.8   18.7
  2788.9   19.8
  2789.0   21.2
  2789.1   22.7
  2789.2   24.3
  2789.3   26.4
  2789.4   28.0
  2789.5   29.7
  2789.6   31.2
  2789.7   31.8
  2789.8   33.2
  2789.9   34.3
  2790.0   35.2
  2790.1   35.9
  2790.2   36.4
  2790.3   36.7
  2790.4   36.7
  2790.5   36.6
  2790.6   34.9
  2790.7   34.6
  2790.8   34.2
  2790.9   33.8
  2791.0   34.1
  2791.1   33.8
  2791.2   33.6
  2791.3   33.5
  2791.4   33.6
  2791.5   33.9
  2791.6   34.5
  2791.7   35.3
  2791.8   36.3
  2791.9   39.4
  2792.0   40.5
  2792.1   41.3
  2792.2   41.6
  2792.3   41.2
  2792.4   40.0
  2792.5   37.9
  2792.6   35.1
  2792.7   32.0
  2792.8   29.0
  2792.9   26.3
  2793.0   24.1
  2793.1   22.4
  2793.2   20.0
  2793.3   19.1
  2793.4   19.0
  2793.5   18.5
  2793.6   18.1
  2793.7   17.7
  2793.8   17.5
  2793.9   17.3
  2794.0   17.2
  2794.1   17.3
  2794.2   17.7
  2794.3   18.4
  2794.4   19.0
  2794.5   20.3
  2794.6   22.0
  2794.7   23.7
  2794.8   25.8
  2794.9   30.7
  2795.0   32.3
  2795.1   33.6
  2795.2   34.5
  2795.3   35.2
  2795.4   35.7
  2795.5   36.1
  2795.6   36.3
  2795.7   37.1
  2795.8   37.3
  2795.9   37.5
  2796.0   37.6
  2796.1   37.7
  2796.2   36.1
  2796.3   36.0
  2796.4   36.0
  2796.5   36.6
  2796.6   36.4
  2796.7   36.0
  2796.8   35.3
  2796.9   34.2
  2797.0   32.8
  2797.1   30.5
  2797.2   28.4
  2797.3   26.2
  2797.4   23.7
  2797.5   21.5
  2797.6   19.4
  2797.7   17.0
  2797.8   15.4
  2797.9   14.0
  2798.0   12.7
  2798.1   11.6
  2798.2   10.5
  2798.3    9.5
  2798.4    8.6
  2798.5    7.9
  2798.6    7.3
  2798.7    6.8
  2798.8    6.4
  2798.9    6.3
  2799.0    6.1
  2799.1    6.0
  2799.2    5.9
  2799.3    5.9
  2799.4    6.0
  2799.5    6.1
  2799.6    6.3
  2799.7    6.5
  2799.8    6.7
  2799.9    7.1
  2800.0    7.4
  2800.1    7.9
  2800.2    8.5
  2800.3    9.3
  2800.4   10.2
  2800.5   11.3
  2800.6   12.7
  2800.7   14.3
  2800.8   16.0
  2800.9   17.9
  2801.0   19.8
  2801.1   22.7
  2801.2   24.5
  2801.3   26.3
  2801.4   25.7
  2801.5   27.4
  2801.6   29.0
  2801.7   29.2
  2801.8   30.4
  2801.9   31.4
  2802.0   31.9
  2802.1   31.9
  2802.2   31.6
  2802.3   30.8
  2802.4   30.7
  2802.5   29.6
  2802.6   29.4
  2802.7   28.2
  2802.8   26.9
  2802.9   25.6
  2803.0   25.0
  2803.1   23.4
  2803.2   21.5
  2803.3   19.5
  2803.4   17.6
  2803.5   16.0
  2803.6   15.1
  2803.7   14.1
  2803.8   12.9
  2803.9   12.5
  2804.0   12.4
  2804.1   12.5
  2804.2   12.7
  2804.3   12.9
  2804.4   13.7
  2804.5   14.3
  2804.6   14.8
  2804.7   15.3
  2804.8   17.0
  2804.9   16.7
  2805.0   16.7
  2805.1   16.7
  2805.2   16.8
  2805.3   16.7
  2805.4   16.5
  2805.5   16.2
  2805.6   15.8
  2805.7   15.4
  2805.8   14.9
  2805.9   14.4
  2806.0   14.0
  2806.1   13.7
  2806.2   13.3
  2806.3   13.4
  2806.4   13.6
  2806.5   14.1
  2806.6   14.7
  2806.7   15.6
  2806.8   16.6
  2806.9   17.8
  2807.0   18.9
  2807.1   19.8
  2807.2   20.4
  2807.3   20.5
  2807.4   19.8
  2807.5   19.1
  2807.6   16.9
  2807.7   15.7
  2807.8   14.4
  2807.9   13.0
  2808.0   11.7
  2808.1   10.6
  2808.2    9.6
  2808.3    8.8
  2808.4    8.1
  2808.5    7.6
  2808.6    7.5
  2808.7    7.3
  2808.8    7.8
  2808.9    7.8
  2809.0    8.0
  2809.1    8.4
  2809.2    8.9
  2809.3    9.7
  2809.4   10.7
  2809.5   11.9
  2809.6   14.4
  2809.7   16.3
  2809.8   18.1
  2809.9   19.7
  2810.0   21.2
  2810.1   22.9
  2810.2   23.9
  2810.3   24.9
  2810.4   25.1
  2810.5   25.7
  2810.6   26.2
  2810.7   26.3
  2810.8   26.5
  2810.9   25.7
  2811.0   24.1
  2811.1   21.8
  2811.2   18.9
  2811.3   16.3
  2811.4   14.0
  2811.5   12.3
  2811.6   11.0
  2811.7    9.4
  2811.8    9.0
  2811.9    8.8
  2812.0    8.7
  2812.1    8.5
  2812.2    8.8
  2812.3    9.2
  2812.4    9.9
  2812.5   10.7
  2812.6   11.7
  2812.7   12.9
  2812.8   14.5
  2812.9   16.6
  2813.0   19.2
  2813.1   22.5
  2813.2   25.0
  2813.3   29.0
  2813.4   32.9
  2813.5   36.5
  2813.6   39.5
  2813.7   41.9
  2813.8   43.5
  2813.9   44.5
  2814.0   44.9
  2814.1   44.8
  2814.2   46.0
  2814.3   45.4
  2814.4   44.5
  2814.5   43.9
  2814.6   42.6
  2814.7   40.9
  2814.8   38.8
  2814.9   36.2
  2815.0   33.0
  2815.1   29.4
  2815.2   25.5
  2815.3   21.8
  2815.4   18.6
  2815.5   16.7
  2815.6   15.7
  2815.7   16.0
  2815.8   16.2
  2815.9   16.9
  2816.0   18.1
  2816.1   19.7
  2816.2   21.6
  2816.3   23.6
  2816.4   25.4
  2816.5   27.0
  2816.6   28.2
  2816.7   27.1
  2816.8   27.4
  2816.9   27.2
  2817.0   25.8
  2817.1   24.7
  2817.2   23.5
  2817.3   22.1
  2817.4   20.6
  2817.5   19.3
  2817.6   18.2
  2817.7   17.3
  2817.8   16.7
  2817.9   15.5
  2818.0   15.4
  2818.1   15.6
  2818.2   16.0
  2818.3   16.5
  2818.4   17.2
  2818.5   18.0
  2818.6   18.7
  2818.7   19.4
  2818.8   20.0
  2818.9   20.6
  2819.0   21.3
  2819.1   22.1
  2819.2   22.7
  2819.3   24.0
  2819.4   24.6
  2819.5   26.2
  2819.6   27.9
  2819.7   29.4
  2819.8   30.5
  2819.9   31.1
  2820.0   31.1
  2820.1   30.6
  2820.2   29.8
  2820.3   28.6
  2820.4   28.8
  2820.5   27.1
  2820.6   25.7
  2820.7   24.5
  2820.8   22.6
  2820.9   20.4
  2821.0   17.8
  2821.1   15.3
  2821.2   13.1
  2821.3   11.3
  2821.4    9.9
  2821.5    8.9
  2821.6    8.1
  2821.7    7.5
  2821.8    7.2
  2821.9    7.1
  2822.0    7.1
  2822.1    7.3
  2822.2    7.6
  2822.3    8.0
  2822.4    8.4
  2822.5    8.7
  2822.6    9.3
  2822.7   10.0
  2822.8   10.8
  2822.9   11.8
  2823.0   12.9
  2823.1   14.8
  2823.2   16.9
  2823.3   19.5
  2823.4   23.5
  2823.5   27.5
  2823.6   32.1
  2823.7   38.1
  2823.8   43.2
  2823.9   47.9
  2824.0   51.9
  2824.1   55.1
  2824.2   57.3
  2824.3   58.5
  2824.4   58.9
  2824.5   58.6
  2824.6   57.4
  2824.7   56.4
  2824.8   55.0
  2824.9   51.6
  2825.0   49.5
  2825.1   46.9
  2825.2   43.5
  2825.3   39.4
  2825.4   34.6
  2825.5   29.4
  2825.6   24.1
  2825.7   19.4
  2825.8   16.0
  2825.9   13.9
  2826.0   11.9
  2826.1   10.5
  2826.2    9.2
  2826.3    8.4
  2826.4    7.7
  2826.5    7.1
  2826.6    6.6
  2826.7    6.3
  2826.8    6.0
  2826.9    5.9
  2827.0    5.8
  2827.1    5.9
  2827.2    6.0
  2827.3    6.2
  2827.4    6.9
  2827.5    7.5
  2827.6    8.2
  2827.7    9.0
  2827.8   10.1
  2827.9   11.3
  2828.0   12.8
  2828.1   14.5
  2828.2   16.6
  2828.3   19.6
  2828.4   22.3
  2828.5   25.4
  2828.6   27.9
  2828.7   31.8
  2828.8   36.0
  2828.9   40.4
  2829.0   44.8
  2829.1   48.8
  2829.2   52.5
  2829.3   55.6
  2829.4   58.0
  2829.5   59.9
  2829.6   60.9
  2829.7   61.5
  2829.8   62.8
  2829.9   62.4
  2830.0   61.5
  2830.1   60.2
  2830.2   58.4
  2830.3   56.3
  2830.4   53.9
  2830.5   51.3
  2830.6   48.9
  2830.7   46.6
  2830.8   44.2
  2830.9   43.6
  2831.0   42.9
  2831.1   42.2
  2831.2   41.3
  2831.3   40.7
  2831.4   39.9
  2831.5   38.7
  2831.6   36.9
  2831.7   34.5
  2831.8   31.6
  2831.9   28.5
  2832.0   25.1
  2832.1   22.1
  2832.2   19.9
  2832.3   17.5
  2832.4   15.3
  2832.5   13.5
  2832.6   11.9
  2832.7   10.6
  2832.8    9.6
  2832.9    8.8
  2833.0    8.1
  2833.1    7.7
  2833.2    7.3
  2833.3    7.2
  2833.4    7.3
  2833.5    7.4
  2833.6    8.3
  2833.7    8.8
  2833.8    9.4
  2833.9   10.2
  2834.0   11.0
  2834.1   11.9
  2834.2   12.7
  2834.3   13.3
  2834.4   13.9
  2834.5   14.3
  2834.6   14.6
  2834.7   14.8
  2834.8   13.5
  2834.9   13.8
  2835.0   13.9
  2835.1   14.0
  2835.2   14.0
  2835.3   13.9
  2835.4   13.6
  2835.5   13.2
  2835.6   12.8
  2835.7   12.3
  2835.8   11.8
  2835.9   11.4
  2836.0   11.2
  2836.1   10.8
  2836.2   11.0
  2836.3   11.2
  2836.4   11.9
  2836.5   12.5
  2836.6   13.3
  2836.7   14.4
  2836.8   15.6
  2836.9   16.9
  2837.0   18.1
  2837.1   19.3
  2837.2   20.2
  2837.3   20.9
  2837.4   21.3
  2837.5   21.4
  2837.6   21.2
  2837.7   23.9
  2837.8   23.2
  2837.9   22.1
  2838.0   20.7
  2838.1   19.1
  2838.2   17.4
  2838.3   15.8
  2838.4   14.4
  2838.5   13.2
  2838.6   12.3
  2838.7   11.1
  2838.8   10.6
  2838.9   10.1
  2839.0    9.9
  2839.1    9.7
  2839.2    9.6
  2839.3    9.5
  2839.4    9.4
  2839.5    9.3
  2839.6    9.2
  2839.7    9.1
  2839.8    9.1
  2839.9    9.0
  2840.0    9.1
  2840.1    9.1
  2840.2    8.5
  2840.3    8.5
  2840.4    8.5
  2840.5    8.5
  2840.6    8.6
  2840.7    8.6
  2840.8    8.6
  2840.9    8.7
  2841.0    8.8
  2841.1    9.0
  2841.2    9.3
  2841.3    9.7
  2841.4   10.3
  2841.5   10.9
  2841.6   11.8
  2841.7   12.9
  2841.8   14.1
  2841.9   15.5
  2842.0   17.0
  2842.1   18.6
  2842.2   20.2
  2842.3   21.9
  2842.4   23.6
  2842.5   23.4
  2842.6   25.0
  2842.7   28.9
  2842.8   30.4
  2842.9   31.8
  2843.0   32.9
  2843.1   33.6
  2843.2   34.0
  2843.3   34.1
  2843.4   34.1
  2843.5   33.9
  2843.6   33.7
  2843.7   33.5
  2843.8   33.6
  2843.9   35.5
  2844.0   35.5
  2844.1   35.5
  2844.2   35.5
  2844.3   35.2
  2844.4   34.8
  2844.5   34.2
  2844.6   33.6
  2844.7   33.0
  2844.8   32.4
  2844.9   32.1
  2845.0   32.0
  2845.1   32.8
  2845.2   33.8
  2845.3   34.1
  2845.4   34.5
  2845.5   34.7
  2845.6   34.8
  2845.7   34.7
  2845.8   34.4
  2845.9   34.1
  2846.0   33.8
  2846.1   33.8
  2846.2   34.0
  2846.3   34.6
  2846.4   31.6
  2846.5   33.3
  2846.6   34.1
  2846.7   34.6
  2846.8   34.4
  2846.9   33.4
  2847.0   31.4
  2847.1   28.9
  2847.2   26.2
  2847.3   23.7
  2847.4   21.6
  2847.5   19.9
  2847.6   19.3
  2847.7   18.3
  2847.8   17.6
  2847.9   17.1
  2848.0   16.9
  2848.1   16.4
  2848.2   16.2
  2848.3   16.1
  2848.4   15.3
  2848.5   15.1
  2848.6   14.8
  2848.7   14.5
  2848.8   14.2
  2848.9   13.9
  2849.0   13.8
  2849.1   13.8
  2849.2   14.0
  2849.3   14.3
  2849.4   14.0
  2849.5   14.5
  2849.6   15.0
  2849.7   16.1
  2849.8   16.8
  2849.9   17.4
  2850.0   18.1
  2850.1   18.8
  2850.2   19.7
  2850.3   20.7
  2850.4   22.0
  2850.5   23.5
  2850.6   26.0
  2850.7   28.0
  2850.8   30.0
  2850.9   32.5
  2851.0   34.1
  2851.1   35.3
  2851.2   36.1
  2851.3   36.4
  2851.4   36.5
  2851.5   36.3
  2851.6   36.1
  2851.7   35.9
  2851.8   35.6
  2851.9   34.3
  2852.0   33.8
  2852.1   32.2
  2852.2   31.1
  2852.3   29.6
  2852.4   27.6
  2852.5   25.2
  2852.6   22.8
  2852.7   20.8
  2852.8   19.2
  2852.9   18.1
  2853.0   17.5
  2853.1   16.4
  2853.2   15.5
  2853.3   15.4
  2853.4   15.9
  2853.5   16.6
  2853.6   17.4
  2853.7   18.3
  2853.8   19.5
  2853.9   20.8
  2854.0   22.5
  2854.1   24.4
  2854.2   26.8
  2854.3   28.1
  2854.4   31.2
  2854.5   35.5
  2854.6   39.0
  2854.7   42.4
  2854.8   45.4
  2854.9   47.8
  2855.0   49.7
  2855.1   50.8
  2855.2   51.4
  2855.3   51.6
  2855.4   51.4
  2855.5   51.0
  2855.6   49.7
  2855.7   48.8
  2855.8   47.5
  2855.9   45.7
  2856.0   43.3
  2856.1   40.3
  2856.2   36.6
  2856.3   32.4
  2856.4   28.0
  2856.5   23.9
  2856.6   20.6
  2856.7   18.2
  2856.8   16.6
  2856.9   15.6
  2857.0   14.6
  2857.1   13.8
  2857.2   13.2
  2857.3   12.7
  2857.4   12.4
  2857.5   12.1
  2857.6   11.9
  2857.7   11.8
  2857.8   11.9
  2857.9   12.1
  2858.0   12.6
  2858.1   13.1
  2858.2   14.0
  2858.3   15.2
  2858.4   16.8
  2858.5   18.6
  2858.6   20.6
  2858.7   22.7
  2858.8   24.9
  2858.9   26.7
  2859.0   28.4
  2859.1   29.9
  2859.2   31.6
  2859.3   33.4
  2859.4   35.4
  2859.5   37.9
  2859.6   41.0
  2859.7   44.7
  2859.8   48.9
  2859.9   53.2
  2860.0   57.0
  2860.1   59.0
  2860.2   58.5
  2860.3   55.3
  2860.4   50.2
  2860.5   46.2
  2860.6   40.5
  2860.7   35.7
  2860.8   31.9
  2860.9   28.6
  2861.0   26.4
  2861.1   24.7
  2861.2   23.4
  2861.3   22.4
  2861.4   21.7
  2861.5   21.0
  2861.6   20.3
  2861.7   19.9
  2861.8   17.2
  2861.9   16.2
  2862.0   15.2
  2862.1   14.2
  2862.2   12.7
  2862.3   11.9
  2862.4   11.3
  2862.5   10.8
  2862.6   10.4
  2862.7   10.2
  2862.8   10.0
  2862.9   10.3
  2863.0   10.3
  2863.1   10.3
  2863.2   10.4
  2863.3   10.6
  2863.4   10.7
  2863.5   10.8
  2863.6   11.0
  2863.7   11.3
  2863.8   11.7
  2863.9   12.1
  2864.0   12.5
  2864.1   12.9
  2864.2   13.4
  2864.3   13.9
  2864.4   14.2
  2864.5   14.4
  2864.6   14.6
  2864.7   15.9
  2864.8   16.2
  2864.9   16.6
  2865.0   17.0
  2865.1   17.6
  2865.2   18.2
  2865.3   18.8
  2865.4   19.3
  2865.5   19.6
  2865.6   19.8
  2865.7   19.8
  2865.8   19.6
  2865.9   19.4
  2866.0   18.7
  2866.1   18.5
  2866.2   18.5
  2866.3   18.5
  2866.4   17.9
  2866.5   18.1
  2866.6   18.3
  2866.7   18.4
  2866.8   18.3
  2866.9   18.0
  2867.0   17.2
  2867.1   16.3
  2867.2   15.4
  2867.3   14.5
  2867.4   14.0
  2867.5   13.7
  2867.6   13.9
  2867.7   14.0
  2867.8   14.2
  2867.9   14.5
  2868.0   14.8
  2868.1   15.1
  2868.2   15.4
  2868.3   15.6
  2868.4   15.8
  2868.5   17.4
  2868.6   17.6
  2868.7   17.9
  2868.8   18.1
  2868.9   18.3
  2869.0   18.4
  2869.1   18.5
  2869.2   18.3
  2869.3   18.1
  2869.4   17.7
  2869.5   17.3
  2869.6   16.9
  2869.7   16.8
  2869.8   16.4
  2869.9   16.7
  2870.0   17.1
  2870.1   16.9
  2870.2   17.6
  2870.3   18.4
  2870.4   19.1
  2870.5   19.7
  2870.6   20.2
  2870.7   20.5
  2870.8   20.7
  2870.9   20.8
  2871.0   20.9
  2871.1   19.9
  2871.2   19.7
  2871.3   20.4
  2871.4   19.8
  2871.5   19.0
  2871.6   18.1
  2871.7   17.0
  2871.8   15.8
  2871.9   14.8
  2872.0   13.8
  2872.1   13.0
  2872.2   12.3
  2872.3   11.7
  2872.4   11.6
  2872.5   11.4
  2872.6   11.1
  2872.7   10.8
  2872.8   10.6
  2872.9   10.4
  2873.0   10.3
  2873.1   10.3
  2873.2   10.5
  2873.3   10.8
  2873.4   11.4
  2873.5   12.4
  2873.6   13.8
  2873.7   15.8
  2873.8   19.2
  2873.9   22.6
  2874.0   26.1
  2874.1   29.1
  2874.2   31.6
  2874.3   33.5
  2874.4   35.5
  2874.5   36.5
  2874.6   37.0
  2874.7   37.1
  2874.8   37.5
  2874.9   36.8
  2875.0   36.7
  2875.1   35.2
  2875.2   33.2
  2875.3   30.8
  2875.4   28.2
  2875.5   25.5
  2875.6   22.8
  2875.7   20.1
  2875.8   18.3
  2875.9   17.2
  2876.0   16.8
  2876.1   16.4
  2876.2   16.0
  2876.3   16.0
  2876.4   16.2
  2876.5   16.3
  2876.6   16.3
  2876.7   16.2
  2876.8   16.1
  2876.9   15.6
  2877.0   15.5
  2877.1   15.6
  2877.2   15.2
  2877.3   15.6
  2877.4   16.4
  2877.5   18.3
  2877.6   19.9
  2877.7   22.1
  2877.8   25.0
  2877.9   28.9
  2878.0   33.8
  2878.1   40.6
  2878.2   46.6
  2878.3   51.6
  2878.4   54.2
  2878.5   54.3
  2878.6   52.2
  2878.7   49.1
  2878.8   44.8
  2878.9   41.8
  2879.0   39.2
  2879.1   37.1
  2879.2   37.0
  2879.3   36.7
  2879.4   35.3
  2879.5   34.0
  2879.6   32.5
  2879.7   30.9
  2879.8   29.2
  2879.9   27.3
  2880.0   25.3
  2880.1   23.4
  2880.2   21.7
  2880.3   20.4
  2880.4   19.4
  2880.5   18.2
  2880.6   17.9
  2880.7   17.8
  2880.8   18.1
  2880.9   18.6
  2881.0   19.2
  2881.1   20.0
  2881.2   20.8
  2881.3   20.2
  2881.4   21.0
  2881.5   21.9
  2881.6   23.8
  2881.7   24.8
  2881.8   26.1
  2881.9   27.5
  2882.0   29.2
  2882.1   31.1
  2882.2   33.1
  2882.3   34.9
  2882.4   36.5
  2882.5   37.6
  2882.6   38.2
  2882.7   38.7
  2882.8   38.2
  2882.9   36.5
  2883.0   35.1
  2883.1   33.4
  2883.2   31.3
  2883.3   29.1
  2883.4   26.5
  2883.5   23.5
  2883.6   20.3
  2883.7   17.4
  2883.8   15.0
  2883.9   13.0
  2884.0   11.5
  2884.1   10.8
  2884.2   10.0
  2884.3    9.4
  2884.4    9.1
  2884.5    8.9
  2884.6    8.8
  2884.7    8.8
  2884.8    8.9
  2884.9    9.0
  2885.0    9.1
  2885.1    9.3
  2885.2    9.3
  2885.3    9.4
  2885.4    9.4
  2885.5    9.3
  2885.6    9.2
  2885.7    8.9
  2885.8    8.7
  2885.9    8.4
  2886.0    8.0
  2886.1    7.6
  2886.2    7.3
  2886.3    6.9
  2886.4    6.6
  2886.5    6.0
  2886.6    5.7
  2886.7    5.5
  2886.8    5.3
  2886.9    5.1
  2887.0    4.8
  2887.1    4.7
  2887.2    4.5
  2887.3    4.4
  2887.4    4.3
  2887.5    4.2
  2887.6    4.2
  2887.7    4.2
  2887.8    4.6
  2887.9    4.8
  2888.0    5.2
  2888.1    5.6
  2888.2    6.1
  2888.3    6.7
  2888.4    7.5
  2888.5    8.3
  2888.6    9.3
  2888.7   10.3
  2888.8   11.3
  2888.9   11.9
  2889.0   12.9
  2889.1   13.9
  2889.2   14.9
  2889.3   15.9
  2889.4   16.9
  2889.5   17.1
  2889.6   17.9
  2889.7   18.5
  2889.8   19.0
  2889.9   19.2
  2890.0   19.3
  2890.1   19.3
  2890.2   19.3
  2890.3   20.0
  2890.4   20.5
  2890.5   21.4
  2890.6   22.8
  2890.7   24.6
  2890.8   25.3
  2890.9   27.9
  2891.0   30.6
  2891.1   33.2
  2891.2   35.4
  2891.3   37.2
  2891.4   38.7
  2891.5   39.8
  2891.6   40.8
  2891.7   41.7
  2891.8   42.5
  2891.9   43.4
  2892.0   44.2
  2892.1   44.8
  2892.2   44.9
  2892.3   44.8
  2892.4   45.8
  2892.5   44.9
  2892.6   43.8
  2892.7   42.7
  2892.8   41.8
  2892.9   41.4
  2893.0   41.5
  2893.1   42.2
  2893.2   43.4
  2893.3   44.9
  2893.4   46.5
  2893.5   48.5
  2893.6   50.3
  2893.7   51.2
  2893.8   51.8
  2893.9   51.9
  2894.0   51.8
  2894.1   51.4
  2894.2   50.9
  2894.3   50.2
  2894.4   49.5
  2894.5   48.5
  2894.6   47.3
  2894.7   45.6
  2894.8   43.1
  2894.9   40.8
  2895.0   37.2
  2895.1   33.2
  2895.2   29.1
  2895.3   25.2
  2895.4   22.1
  2895.5   19.9
  2895.6   18.5
  2895.7   17.7
  2895.8   17.4
  2895.9   17.5
  2896.0   17.8
  2896.1   21.2
  2896.2   21.9
  2896.3   22.7
  2896.4   23.4
  2896.5   24.0
  2896.6   24.5
  2896.7   24.9
  2896.8   25.4
  2896.9   26.0
  2897.0   26.8
  2897.1   27.7
  2897.2   28.7
  2897.3   28.6
  2897.4   29.5
  2897.5   30.3
  2897.6   30.6
  2897.7   30.6
  2897.8   30.3
  2897.9   29.7
  2898.0   29.0
  2898.1   28.3
  2898.2   27.6
  2898.3   27.0
  2898.4   26.4
  2898.5   25.5
  2898.6   24.9
  2898.7   24.0
  2898.8   23.1
  2898.9   21.8
  2899.0   20.4
  2899.1   18.9
  2899.2   17.6
  2899.3   16.4
  2899.4   15.5
  2899.5   14.8
  2899.6   14.2
  2899.7   13.8
  2899.8   13.1
  2899.9   13.0
  2900.0   12.9
  2900.1   13.1
  2900.2   13.2
  2900.3   13.2
  2900.4   13.2
  2900.5   13.2
  2900.6   13.4
  2900.7   13.7
  2900.8   13.6
  2900.9   14.3
  2901.0   14.4
  2901.1   15.7
  2901.2   17.5
  2901.3   19.9
  2901.4   23.1
  2901.5   25.4
  2901.6   29.6
  2901.7   33.8
  2901.8   37.2
  2901.9   39.8
  2902.0   41.1
  2902.1   42.5
  2902.2   45.3
  2902.3   46.5
  2902.4   47.9
  2902.5   49.5
  2902.6   51.3
  2902.7   53.2
  2902.8   55.2
  2902.9   56.7
  2903.0   57.2
  2903.1   57.7
  2903.2   61.5
  2903.3   60.9
  2903.4   60.0
  2903.5   56.2
  2903.6   54.8
  2903.7   53.4
  2903.8   52.1
  2903.9   50.9
  2904.0   49.6
  2904.1   49.3
  2904.2   47.7
  2904.3   45.6
  2904.4   43.3
  2904.5   40.4
  2904.6   37.4
  2904.7   34.3
  2904.8   33.2
  2904.9   30.5
  2905.0   28.2
  2905.1   26.3
  2905.2   24.8
  2905.3   23.6
  2905.4   22.4
  2905.5   21.3
  2905.6   20.2
  2905.7   19.1
  2905.8   18.2
  2905.9   17.1
  2906.0   16.1
  2906.1   15.4
  2906.2   14.8
  2906.3   14.4
  2906.4   14.3
  2906.5   14.3
  2906.6   14.6
  2906.7   15.1
  2906.8   15.7
  2906.9   16.3
  2907.0   17.0
  2907.1   17.5
  2907.2   17.9
  2907.3   20.1
  2907.4   19.9
  2907.5   19.5
  2907.6   18.8
  2907.7   17.9
  2907.8   16.9
  2907.9   15.8
  2908.0   14.6
  2908.1   13.3
  2908.2   12.0
  2908.3   10.8
  2908.4    9.8
  2908.5    9.0
  2908.6    8.3
  2908.7    7.6
  2908.8    7.2
  2908.9    6.9
  2909.0    6.7
  2909.1    6.7
  2909.2    6.8
  2909.3    7.0
  2909.4    7.3
  2909.5    7.7
  2909.6    8.2
  2909.7    8.8
  2909.8    9.5
  2909.9   10.3
  2910.0   11.2
  2910.1   12.0
  2910.2   12.8
  2910.3   13.6
  2910.4   14.3
  2910.5   15.0
  2910.6   15.7
  2910.7   16.3
  2910.8   16.7
  2910.9   17.0
  2911.0   17.1
  2911.1   16.3
  2911.2   16.0
  2911.3   16.1
  2911.4   15.6
  2911.5   15.1
  2911.6   14.6
  2911.7   14.2
  2911.8   13.8
  2911.9   13.4
  2912.0   13.0
  2912.1   12.6
  2912.2   12.2
  2912.3   11.8
  2912.4   10.8
  2912.5   10.5
  2912.6   10.2
  2912.7    9.9
  2912.8    9.9
  2912.9   10.1
  2913.0   10.5
  2913.1   11.3
  2913.2   12.5
  2913.3   14.2
  2913.4   16.7
  2913.5   20.1
  2913.6   24.2
  2913.7   28.4
  2913.8   32.4
  2913.9   36.6
  2914.0   38.9
  2914.1   41.5
  2914.2   43.4
  2914.3   44.8
  2914.4   45.5
  2914.5   45.7
  2914.6   45.3
  2914.7   44.2
  2914.8   42.3
  2914.9   39.6
  2915.0   36.1
  2915.1   33.1
  2915.2   30.1
  2915.3   25.9
  2915.4   22.2
  2915.5   20.3
  2915.6   17.7
  2915.7   15.8
  2915.8   14.3
  2915.9   13.3
  2916.0   12.5
  2916.1   11.9
  2916.2   11.6
  2916.3   11.3
  2916.4   11.1
  2916.5   10.9
  2916.6    9.9
  2916.7    9.7
  2916.8   10.8
  2916.9   10.7
  2917.0   10.7
  2917.1   10.7
  2917.2   10.9
  2917.3   11.2
  2917.4   11.6
  2917.5   12.3
  2917.6   13.0
  2917.7   14.0
  2917.8   15.1
  2917.9   16.9
  2918.0   18.1
  2918.1   19.2
  2918.2   21.0
  2918.3   21.7
  2918.4   22.0
  2918.5   22.2
  2918.6   22.3
  2918.7   22.4
  2918.8   22.7
  2918.9   23.2
  2919.0   23.8
  2919.1   24.5
  2919.2   25.2
  2919.3   25.5
  2919.4   25.9
  2919.5   25.7
  2919.6   25.6
  2919.7   25.3
  2919.8   24.9
  2919.9   24.4
  2920.0   23.9
  2920.1   23.4
  2920.2   22.9
  2920.3   22.4
  2920.4   21.7
  2920.5   20.9
  2920.6   19.2
  2920.7   18.2
  2920.8   17.7
  2920.9   16.7
  2921.0   15.8
  2921.1   15.0
  2921.2   14.5
  2921.3   14.2
  2921.4   14.0
  2921.5   14.1
  2921.6   14.3
  2921.7   14.7
  2921.8   15.2
  2921.9   15.8
  2922.0   16.2
  2922.1   15.5
  2922.2   16.0
  2922.3   16.5
  2922.4   17.1
  2922.5   17.7
  2922.6   18.5
  2922.7   19.5
  2922.8   20.8
  2922.9   22.4
  2923.0   24.3
  2923.1   26.6
  2923.2   29.0
  2923.3   31.6
  2923.4   35.0
  2923.5   37.4
  2923.6   39.6
  2923.7   41.6
  2923.8   43.4
  2923.9   45.0
  2924.0   46.5
  2924.1   48.0
  2924.2   49.2
  2924.3   50.3
  2924.4   51.0
  2924.5   51.3
  2924.6   51.1
  2924.7   50.0
  2924.8   48.8
  2924.9   47.2
  2925.0   45.4
  2925.1   43.5
  2925.2   41.7
  2925.3   39.8
  2925.4   38.1
  2925.5   36.3
  2925.6   34.4
  2925.7   32.3
  2925.8   29.8
  2925.9   27.1
  2926.0   23.6
  2926.1   20.0
  2926.2   16.8
  2926.3   14.6
  2926.4   12.8
  2926.5   11.0
  2926.6   10.0
  2926.7    9.2
  2926.8    8.6
  2926.9    8.1
  2927.0    7.7
  2927.1    7.3
  2927.2    7.0
  2927.3    6.7
  2927.4    6.4
  2927.5    6.6
  2927.6    6.4
  2927.7    6.2
  2927.8    6.1
  2927.9    6.1
  2928.0    6.1
  2928.1    6.3
  2928.2    6.6
  2928.3    7.1
  2928.4    7.9
  2928.5    8.9
  2928.6   10.4
  2928.7   12.4
  2928.8   14.9
  2928.9   18.2
  2929.0   22.7
  2929.1   26.2
  2929.2   28.1
  2929.3   30.5
  2929.4   32.3
  2929.5   33.6
  2929.6   34.6
  2929.7   35.2
  2929.8   35.4
  2929.9   35.2
  2930.0   34.4
  2930.1   31.7
  2930.2   29.6
  2930.3   27.3
  2930.4   23.4
  2930.5   21.2
  2930.6   19.3
  2930.7   17.9
  2930.8   17.0
  2930.9   16.6
  2931.0   16.5
  2931.1   16.9
  2931.2   17.5
  2931.3   18.4
  2931.4   19.5
  2931.5   20.8
  2931.6   22.3
  2931.7   23.7
  2931.8   26.3
  2931.9   27.7
  2932.0   29.2
  2932.1   30.7
  2932.2   32.3
  2932.3   34.0
  2932.4   35.6
  2932.5   37.1
  2932.6   38.3
  2932.7   39.0
  2932.8   39.4
  2932.9   39.2
  2933.0   38.8
  2933.1   37.9
  2933.2   37.2
  2933.3   36.6
  2933.4   36.3
  2933.5   36.2
  2933.6   36.4
  2933.7   36.9
  2933.8   37.5
  2933.9   38.3
  2934.0   38.9
  2934.1   39.2
  2934.2   39.1
  2934.3   36.7
  2934.4   35.3
  2934.5   32.1
  2934.6   29.9
  2934.7   27.8
  2934.8   25.8
  2934.9   23.9
  2935.0   22.3
  2935.1   20.8
  2935.2   19.5
  2935.3   18.2
  2935.4   16.8
  2935.5   15.6
  2935.6   14.9
  2935.7   13.8
  2935.8   12.7
  2935.9   12.0
  2936.0   11.4
  2936.1   11.1
  2936.2   10.9
  2936.3   10.9
  2936.4   11.1
  2936.5   11.4
  2936.6   12.0
  2936.7   12.7
  2936.8   14.1
  2936.9   15.2
  2937.0   16.3
  2937.1   18.1
  2937.2   19.5
  2937.3   20.9
  2937.4   22.4
  2937.5   24.1
  2937.6   25.8
  2937.7   27.6
  2937.8   29.5
  2937.9   31.4
  2938.0   33.1
  2938.1   33.5
  2938.2   34.1
  2938.3   34.1
  2938.4   34.8
  2938.5   33.4
  2938.6   31.7
  2938.7   29.9
  2938.8   28.2
  2938.9   26.8
  2939.0   25.7
  2939.1   24.9
  2939.2   24.4
  2939.3   24.2
  2939.4   24.3
  2939.5   22.9
  2939.6   23.4
  2939.7   24.2
  2939.8   25.1
  2939.9   25.3
  2940.0   26.0
  2940.1   26.6
  2940.2   26.7
  2940.3   26.5
  2940.4   26.0
  2940.5   25.2
  2940.6   24.3
  2940.7   23.6
  2940.8   23.2
  2940.9   24.5
  2941.0   24.5
  2941.1   23.5
  2941.2   22.3
  2941.3   22.8
  2941.4   23.3
  2941.5   23.8
  2941.6   24.2
  2941.7   24.7
  2941.8   25.2
  2941.9   25.8
  2942.0   26.6
  2942.1   27.6
  2942.2   29.4
  2942.3   30.7
  2942.4   32.1
  2942.5   33.5
  2942.6   36.0
  2942.7   36.8
  2942.8   37.1
  2942.9   37.0
  2943.0   36.5
  2943.1   35.7
  2943.2   34.7
  2943.3   33.6
  2943.4   32.3
  2943.5   30.9
  2943.6   28.3
  2943.7   26.4
  2943.8   24.0
  2943.9   20.5
  2944.0   18.1
  2944.1   16.0
  2944.2   14.2
  2944.3   12.8
  2944.4   11.7
  2944.5   11.0
  2944.6   10.5
  2944.7   10.4
  2944.8   10.4
  2944.9   10.7
  2945.0   11.5
  2945.1   12.3
  2945.2   13.4
  2945.3   14.8
  2945.4   16.5
  2945.5   18.3
  2945.6   20.4
  2945.7   22.7
  2945.8   25.0
  2945.9   27.4
  2946.0   29.7
  2946.1   32.1
  2946.2   34.5
  2946.3   34.2
  2946.4   35.9
  2946.5   34.8
  2946.6   36.7
  2946.7   36.6
  2946.8   35.8
  2946.9   34.4
  2947.0   32.4
  2947.1   30.1
  2947.2   27.6
  2947.3   25.1
  2947.4   22.5
  2947.5   19.9
  2947.6   17.5
  2947.7   15.2
  2947.8   15.6
  2947.9   13.7
  2948.0   12.0
  2948.1   10.8
  2948.2    9.8
  2948.3    9.1
  2948.4    8.5
  2948.5    8.1
  2948.6    7.9
  2948.7    7.7
  2948.8    7.6
  2948.9    7.6
  2949.0    7.6
  2949.1    7.6
  2949.2    7.6
  2949.3    7.6
  2949.4    7.6
  2949.5    7.7
  2949.6    7.8
  2949.7    8.0
  2949.8    8.3
  2949.9    8.7
  2950.0    9.2
  2950.1    9.9
  2950.2   10.7
  2950.3   11.6
  2950.4   12.6
  2950.5   13.7
  2950.6   14.8
  2950.7   16.0
  2950.8   17.6
  2950.9   18.8
  2951.0   20.2
  2951.1   21.8
  2951.2   23.6
  2951.3   25.8
  2951.4   28.4
  2951.5   31.2
  2951.6   34.1
  2951.7   36.9
  2951.8   39.4
  2951.9   41.4
  2952.0   43.3
  2952.1   45.2
  2952.2   45.5
  2952.3   45.3
  2952.4   44.8
  2952.5   45.3
  2952.6   44.4
  2952.7   43.3
  2952.8   42.0
  2952.9   40.2
  2953.0   37.7
  2953.1   34.3
  2953.2   29.6
  2953.3   23.8
  2953.4   18.8
  2953.5   14.9
  2953.6   12.6
  2953.7   11.0
  2953.8   10.0
  2953.9    9.4
  2954.0    9.1
  2954.1    9.0
  2954.2    9.0
  2954.3    9.2
  2954.4    9.5
  2954.5    9.8
  2954.6   10.3
  2954.7   10.8
  2954.8   11.5
  2954.9   12.3
  2955.0   13.2
  2955.1   14.4
  2955.2   15.9
  2955.3   17.7
  2955.4   19.9
  2955.5   22.5
  2955.6   25.3
  2955.7   27.9
  2955.8   30.1
  2955.9   31.7
  2956.0   32.7
  2956.1   33.4
  2956.2   34.4
  2956.3   34.6
  2956.4   35.9
  2956.5   36.1
  2956.6   36.4
  2956.7   36.8
  2956.8   37.3
  2956.9   37.6
  2957.0   37.8
  2957.1   37.6
  2957.2   37.0
  2957.3   36.0
  2957.4   34.7
  2957.5   33.5
  2957.6   32.9
  2957.7   32.7
  2957.8   31.2
  2957.9   32.7
  2958.0   35.1
  2958.1   38.0
  2958.2   41.3
  2958.3   44.3
  2958.4   46.7
  2958.5   48.5
  2958.6   49.5
  2958.7   49.8
  2958.8   49.5
  2958.9   48.9
  2959.0   47.4
  2959.1   47.0
  2959.2   45.9
  2959.3   44.9
  2959.4   43.9
  2959.5   42.8
  2959.6   41.5
  2959.7   39.8
  2959.8   37.5
  2959.9   34.3
  2960.0   30.1
  2960.1   24.6
  2960.2   18.2
  2960.3   14.4
  2960.4   11.4
  2960.5    9.1
  2960.6    7.7
  2960.7    6.9
  2960.8    6.7
  2960.9    6.3
  2961.0    6.2
  2961.1    6.2
  2961.2    6.3
  2961.3    6.5
  2961.4    6.9
  2961.5    7.1
  2961.6    7.2
  2961.7    7.4
  2961.8    7.6
  2961.9    7.8
  2962.0    7.8
  2962.1    8.1
  2962.2    8.3
  2962.3    8.5
  2962.4    8.7
  2962.5    9.1
  2962.6    9.5
  2962.7    9.9
  2962.8   10.1
  2962.9   10.5
  2963.0   11.4
  2963.1   11.8
  2963.2   12.2
  2963.3   11.7
  2963.4   11.9
  2963.5   12.0
  2963.6   12.0
  2963.7   11.9
  2963.8   11.8
  2963.9   11.7
  2964.0   10.6
  2964.1   10.6
  2964.2   10.3
  2964.3    9.9
  2964.4    9.5
  2964.5    9.3
  2964.6    9.2
  2964.7    8.9
  2964.8    8.8
  2964.9    8.9
  2965.0    9.0
  2965.1    9.4
  2965.2    9.9
  2965.3   10.6
  2965.4   11.6
  2965.5   14.2
  2965.6   16.0
  2965.7   18.7
  2965.8   21.0
  2965.9   22.0
  2966.0   24.0
  2966.1   25.6
  2966.2   26.9
  2966.3   28.0
  2966.4   28.6
  2966.5   29.6
  2966.6   30.5
  2966.7   31.3
  2966.8   32.0
  2966.9   30.4
  2967.0   30.2
  2967.1   29.4
  2967.2   27.9
  2967.3   26.1
  2967.4   24.1
  2967.5   22.1
  2967.6   21.1
  2967.7   19.6
  2967.8   18.2
  2967.9   17.2
  2968.0   16.2
  2968.1   15.4
  2968.2   14.3
  2968.3   13.3
  2968.4   12.7
  2968.5   12.1
  2968.6   11.5
  2968.7   11.1
  2968.8   10.7
  2968.9   10.4
  2969.0   10.2
  2969.1   10.2
  2969.2   10.2
  2969.3   10.3
  2969.4   10.5
  2969.5   10.8
  2969.6   11.4
  2969.7   11.9
  2969.8   12.4
  2969.9   13.0
  2970.0   13.5
  2970.1   14.1
  2970.2   14.7
  2970.3   15.3
  2970.4   16.0
  2970.5   16.9
  2970.6   17.9
  2970.7   19.2
  2970.8   20.7
  2970.9   22.0
  2971.0   23.1
  2971.1   24.8
  2971.2   26.4
  2971.3   27.6
  2971.4   28.2
  2971.5   28.3
  2971.6   28.0
  2971.7   27.3
  2971.8   26.3
  2971.9   25.0
  2972.0   24.2
  2972.1   22.3
  2972.2   20.0
  2972.3   19.9
  2972.4   17.2
  2972.5   16.5
  2972.6   13.8
  2972.7   11.5
  2972.8    9.7
  2972.9    8.4
  2973.0    7.4
  2973.1    6.7
  2973.2    5.9
  2973.3    5.6
  2973.4    5.3
  2973.5    5.3
  2973.6    5.3
  2973.7    5.5
  2973.8    5.4
  2973.9    5.7
  2974.0    6.3
  2974.1    6.9
  2974.2    7.8
  2974.3    8.9
  2974.4   10.2
  2974.5   11.9
  2974.6   14.0
  2974.7   16.4
  2974.8   21.3
  2974.9   24.7
  2975.0   28.0
  2975.1   31.1
  2975.2   33.9
  2975.3   36.6
  2975.4   36.6
  2975.5   38.7
  2975.6   40.7
  2975.7   42.5
  2975.8   44.2
  2975.9   45.8
  2976.0   47.3
  2976.1   49.5
  2976.2   51.0
  2976.3   52.4
  2976.4   53.9
  2976.5   55.4
  2976.6   56.9
  2976.7   58.2
  2976.8   59.4
  2976.9   60.4
  2977.0   61.1
  2977.1   61.3
  2977.2   60.9
  2977.3   59.8
  2977.4   58.5
  2977.5   56.0
  2977.6   52.7
  2977.7   48.7
  2977.8   44.4
  2977.9   40.0
  2978.0   35.8
  2978.1   30.0
  2978.2   27.1
  2978.3   24.8
  2978.4   23.1
  2978.5   22.0
  2978.6   21.3
  2978.7   20.9
  2978.8   20.5
  2978.9   20.6
  2979.0   20.9
  2979.1   21.4
  2979.2   22.0
  2979.3   22.6
  2979.4   23.3
  2979.5   24.8
  2979.6   25.1
  2979.7   25.1
  2979.8   24.5
  2979.9   23.4
  2980.0   22.1
  2980.1   20.7
  2980.2   19.3
  2980.3   18.4
  2980.4   17.9
  2980.5   17.6
  2980.6   17.6
  2980.7   17.8
  2980.8   18.3
  2980.9   18.6
  2981.0   19.3
  2981.1   20.0
  2981.2   20.7
  2981.3   21.2
  2981.4   21.6
  2981.5   21.9
  2981.6   21.9
  2981.7   21.8
  2981.8   21.7
  2981.9   21.5
  2982.0   21.4
  2982.1   21.4
  2982.2   20.4
  2982.3   20.7
  2982.4   21.2
  2982.5   22.0
  2982.6   23.0
  2982.7   24.7
  2982.8   25.9
  2982.9   27.4
  2983.0   28.4
  2983.1   29.0
  2983.2   29.2
  2983.3   28.9
  2983.4   28.2
  2983.5   27.3
  2983.6   25.7
  2983.7   24.7
  2983.8   23.7
  2983.9   22.7
  2984.0   21.7
  2984.1   20.8
  2984.2   20.4
  2984.3   19.6
  2984.4   19.0
  2984.5   18.6
  2984.6   18.5
  2984.7   18.7
  2984.8   19.4
  2984.9   20.8
  2985.0   23.8
  2985.1   26.7
  2985.2   29.9
  2985.3   32.9
  2985.4   35.5
  2985.5   37.6
  2985.6   37.4
  2985.7   38.5
  2985.8   39.1
  2985.9   39.5
  2986.0   39.6
  2986.1   39.7
  2986.2   39.6
  2986.3   39.5
  2986.4   38.2
  2986.5   37.7
  2986.6   36.9
  2986.7   35.3
  2986.8   30.5
  2986.9   26.4
  2987.0   20.9
  2987.1   16.0
  2987.2   12.4
  2987.3   10.0
  2987.4    8.4
  2987.5    7.3
  2987.6    6.6
  2987.7    6.1
  2987.8    5.8
  2987.9    5.6
  2988.0    5.5
  2988.1    5.4
  2988.2    5.4
  2988.3    5.5
  2988.4    5.7
  2988.5    5.7
  2988.6    5.9
  2988.7    6.2
  2988.8    6.5
  2988.9    6.8
  2989.0    6.8
  2989.1    7.2
  2989.2    7.6
  2989.3    8.5
  2989.4    8.9
  2989.5    9.2
  2989.6    9.6
  2989.7    9.9
  2989.8   10.2
  2989.9   11.1
  2990.0   12.6
  2990.1   12.9
  2990.2   13.3
  2990.3   13.8
  2990.4   14.4
  2990.5   15.1
  2990.6   15.3
  2990.7   16.7
  2990.8   17.7
  2990.9   18.7
  2991.0   19.6
  2991.1   20.4
  2991.2   21.0
  2991.3   21.4
  2991.4   22.5
  2991.5   22.8
  2991.6   23.1
  2991.7   22.6
  2991.8   23.3
  2991.9   25.5
  2992.0   26.5
  2992.1   27.7
  2992.2   28.9
  2992.3   30.1
  2992.4   31.8
  2992.5   32.5
  2992.6   32.8
  2992.7   32.7
  2992.8   32.3
  2992.9   31.8
  2993.0   31.3
  2993.1   30.9
  2993.2   30.7
  2993.3   30.6
  2993.4   31.1
  2993.5   31.0
  2993.6   29.4
  2993.7   28.9
  2993.8   28.1
  2993.9   27.1
  2994.0   25.8
  2994.1   24.4
  2994.2   23.0
  2994.3   23.1
  2994.4   21.8
  2994.5   20.6
  2994.6   19.4
  2994.7   18.3
  2994.8   18.3
  2994.9   17.3
  2995.0   16.3
  2995.1   14.9
  2995.2   14.1
  2995.3   13.4
  2995.4   12.8
  2995.5   12.4
  2995.6   12.6
  2995.7   12.5
  2995.8   12.6
  2995.9   12.8
  2996.0   13.1
  2996.1   13.6
  2996.2   13.4
  2996.3   14.0
  2996.4   14.5
  2996.5   15.0
  2996.6   15.4
  2996.7   15.9
  2996.8   16.5
  2996.9   18.1
  2997.0   19.2
  2997.1   20.6
  2997.2   22.5
  2997.3   25.0
  2997.4   28.0
  2997.5   31.4
  2997.6   35.0
  2997.7   37.5
  2997.8   40.7
  2997.9   43.5
  2998.0   44.9
  2998.1   46.6
  2998.2   47.9
  2998.3   48.9
  2998.4   49.8
  2998.5   50.6
  2998.6   51.5
  2998.7   52.5
  2998.8   53.6
  2998.9   54.6
  2999.0   55.4
  2999.1   55.6
  2999.2   58.2
  2999.3   57.1
  2999.4   57.2
  2999.5   54.6
  2999.6   51.5
  2999.7   48.3
  2999.8   45.4
  2999.9   43.3
  3000.0   42.0
  3000.1   41.5
  3000.2   41.8
  3000.3   42.7
  3000.4   43.9
  3000.5   45.2
  3000.6   46.5
  3000.7   47.0
  3000.8   44.7
  3000.9   44.0
  3001.0   42.7
  3001.1   40.8
  3001.2   38.6
  3001.3   36.2
  3001.4   34.4
  3001.5   31.8
  3001.6   29.0
  3001.7   26.0
  3001.8   22.4
  3001.9   18.7
  3002.0   15.3
  3002.1   11.9
  3002.2   10.0
  3002.3    8.5
  3002.4    7.4
  3002.5    6.6
  3002.6    6.1
  3002.7    5.7
  3002.8    5.4
  3002.9    5.3
  3003.0    5.3
  3003.1    5.3
  3003.2    5.4
  3003.3    5.6
  3003.4    5.7
  3003.5    6.0
  3003.6    6.4
  3003.7    6.7
  3003.8    7.1
  3003.9    7.4
  3004.0    7.8
  3004.1    8.1
  3004.2    8.5
  3004.3    8.8
  3004.4    9.2
  3004.5    9.6
  3004.6   10.0
  3004.7   10.5
  3004.8   11.3
  3004.9   12.0
  3005.0   12.8
  3005.1   13.4
  3005.2   14.1
  3005.3   14.5
  3005.4   14.8
  3005.5   14.8
  3005.6   14.6
  3005.7   14.2
  3005.8   13.7
  3005.9   13.1
  3006.0   12.6
  3006.1   12.1
  3006.2   11.9
  3006.3   11.5
  3006.4   11.3
  3006.5   11.1
  3006.6   10.9
  3006.7   10.8
  3006.8   11.0
  3006.9   10.8
  3007.0   10.6
  3007.1   10.5
  3007.2   10.3
  3007.3   10.3
  3007.4   10.2
  3007.5   10.3
  3007.6   10.7
  3007.7   11.2
  3007.8   11.8
  3007.9   12.8
  3008.0   14.1
  3008.1   15.9
  3008.2   18.2
  3008.3   19.3
  3008.4   22.3
  3008.5   25.6
  3008.6   28.7
  3008.7   30.8
  3008.8   33.0
  3008.9   34.5
  3009.0   36.1
  3009.1   37.5
  3009.2   38.8
  3009.3   40.0
  3009.4   41.0
  3009.5   41.5
  3009.6   41.5
  3009.7   42.3
  3009.8   41.1
  3009.9   39.3
  3010.0   37.2
  3010.1   35.0
  3010.2   32.9
  3010.3   31.1
  3010.4   29.7
  3010.5   28.7
  3010.6   28.2
  3010.7   28.2
  3010.8   28.5
  3010.9   29.2
  3011.0   30.1
  3011.1   30.2
  3011.2   31.1
  3011.3   31.7
  3011.4   31.8
  3011.5   31.4
  3011.6   34.8
  3011.7   33.4
  3011.8   31.9
  3011.9   30.4
  3012.0   29.2
  3012.1   28.4
  3012.2   27.9
  3012.3   27.7
  3012.4   27.8
  3012.5   28.0
  3012.6   28.9
  3012.7   29.1
  3012.8   29.1
  3012.9   28.8
  3013.0   28.1
  3013.1   28.4
  3013.2   27.5
  3013.3   26.7
  3013.4   26.2
  3013.5   26.1
  3013.6   26.4
  3013.7   27.1
  3013.8   28.2
  3013.9   29.4
  3014.0   32.8
  3014.1   33.7
  3014.2   34.4
  3014.3   34.6
  3014.4   34.4
  3014.5   36.4
  3014.6   35.7
  3014.7   35.0
  3014.8   34.3
  3014.9   33.9
  3015.0   33.8
  3015.1   33.8
  3015.2   34.0
  3015.3   34.3
  3015.4   34.5
  3015.5   33.9
  3015.6   33.5
  3015.7   32.6
  3015.8   31.1
  3015.9   25.7
  3016.0   23.8
  3016.1   21.9
  3016.2   20.4
  3016.3   19.2
  3016.4   18.4
  3016.5   17.9
  3016.6   17.7
  3016.7   17.7
  3016.8   18.0
  3016.9   18.7
  3017.0   19.2
  3017.1   19.8
  3017.2   20.3
  3017.3   20.7
  3017.4   20.0
  3017.5   20.1
  3017.6   20.2
  3017.7   20.2
  3017.8   20.3
  3017.9   20.8
  3018.0   21.0
  3018.1   21.4
  3018.2   21.9
  3018.3   22.5
  3018.4   23.0
  3018.5   23.3
  3018.6   23.4
  3018.7   23.6
  3018.8   22.9
  3018.9   22.0
  3019.0   20.9
  3019.1   19.8
  3019.2   19.0
  3019.3   18.4
  3019.4   17.8
  3019.5   17.9
  3019.6   18.4
  3019.7   19.6
  3019.8   21.4
  3019.9   24.2
  3020.0   28.1
  3020.1   32.8
  3020.2   34.6
  3020.3   39.1
  3020.4   42.9
  3020.5   45.9
  3020.6   48.0
  3020.7   49.4
  3020.8   48.4
  3020.9   48.7
  3021.0   48.6
  3021.1   48.2
  3021.2   47.6
  3021.3   46.8
  3021.4   45.7
  3021.5   44.3
  3021.6   42.3
  3021.7   40.6
  3021.8   37.2
  3021.9   33.0
  3022.0   27.9
  3022.1   23.0
  3022.2   20.4
  3022.3   17.4
  3022.4   15.4
  3022.5   14.1
  3022.6   13.4
  3022.7   13.2
  3022.8   13.4
  3022.9   13.9
  3023.0   14.8
  3023.1   16.1
  3023.2   17.0
  3023.3   18.8
  3023.4   20.6
  3023.5   22.5
  3023.6   24.2
  3023.7   27.2
  3023.8   26.6
  3023.9   27.4
  3024.0   28.0
  3024.1   28.3
  3024.2   28.4
  3024.3   28.3
  3024.4   27.7
  3024.5   26.7
  3024.6   23.0
  3024.7   21.3
  3024.8   19.5
  3024.9   17.7
  3025.0   16.0
  3025.1   14.6
  3025.2   13.5
  3025.3   11.4
  3025.4   10.8
  3025.5   10.2
  3025.6    9.8
  3025.7    9.4
  3025.8    9.1
  3025.9    8.8
  3026.0    8.5
  3026.1    8.2
  3026.2    7.9
  3026.3    7.7
  3026.4    7.5
  3026.5    7.3
  3026.6    7.1
  3026.7    7.1
  3026.8    7.0
  3026.9    7.1
  3027.0    7.2
  3027.1    7.5
  3027.2    7.8
  3027.3    8.3
  3027.4    8.9
  3027.5    9.6
  3027.6   10.3
  3027.7   11.2
  3027.8   12.2
  3027.9   13.3
  3028.0   14.3
  3028.1   15.3
  3028.2   16.6
  3028.3   17.4
  3028.4   18.0
  3028.5   18.6
  3028.6   18.9
  3028.7   19.1
  3028.8   19.1
  3028.9   18.9
  3029.0   19.5
  3029.1   18.9
  3029.2   18.2
  3029.3   17.4
  3029.4   16.7
  3029.5   16.1
  3029.6   15.2
  3029.7   14.9
  3029.8   14.8
  3029.9   14.9
  3030.0   15.2
  3030.1   15.6
  3030.2   16.2
  3030.3   17.0
  3030.4   17.7
  3030.5   18.7
  3030.6   19.4
  3030.7   19.8
  3030.8   20.0
  3030.9   20.0
  3031.0   19.3
  3031.1   19.0
  3031.2   18.8
  3031.3   18.6
  3031.4   18.8
  3031.5   19.3
  3031.6   20.3
  3031.7   21.8
  3031.8   24.2
  3031.9   27.2
  3032.0   31.7
  3032.1   37.4
  3032.2   43.0
  3032.3   47.9
  3032.4   52.0
  3032.5   54.9
  3032.6   57.0
  3032.7   58.2
  3032.8   56.8
  3032.9   57.1
  3033.0   57.2
  3033.1   57.1
  3033.2   57.0
  3033.3   56.9
  3033.4   56.5
  3033.5   55.9
  3033.6   54.7
  3033.7   54.0
  3033.8   51.2
  3033.9   47.2
  3034.0   41.0
  3034.1   35.3
  3034.2   30.0
  3034.3   28.8
  3034.4   25.7
  3034.5   23.8
  3034.6   23.0
  3034.7   23.0
  3034.8   23.9
  3034.9   25.7
  3035.0   28.3
  3035.1   31.8
  3035.2   35.7
  3035.3   39.0
  3035.4   42.0
  3035.5   42.9
  3035.6   42.8
  3035.7   39.2
  3035.8   38.2
  3035.9   36.9
  3036.0   35.7
  3036.1   34.7
  3036.2   34.0
  3036.3   33.7
  3036.4   33.8
  3036.5   34.4
  3036.6   35.4
  3036.7   36.9
  3036.8   39.9
  3036.9   42.4
  3037.0   45.3
  3037.1   49.6
  3037.2   53.2
  3037.3   56.9
  3037.4   60.5
  3037.5   64.1
  3037.6   67.4
  3037.7   70.4
  3037.8   73.0
  3037.9   75.1
  3038.0   76.7
  3038.1   77.6
  3038.2   77.5
  3038.3   77.1
  3038.4   75.9
  3038.5   73.8
  3038.6   69.8
  3038.7   66.0
  3038.8   61.4
  3038.9   56.3
  3039.0   51.0
  3039.1   45.8
  3039.2   40.8
  3039.3   36.4
  3039.4   32.7
  3039.5   29.7
  3039.6   27.2
  3039.7   25.2
  3039.8   23.7
  3039.9   22.6
  3040.0   19.5
  3040.1   18.6
  3040.2   17.7
  3040.3   16.7
  3040.4   15.6
  3040.5   14.5
  3040.6   13.3
  3040.7   12.3
  3040.8   11.3
  3040.9   10.4
  3041.0    9.6
  3041.1    9.2
  3041.2    8.6
  3041.3    8.2
  3041.4    7.8
  3041.5    7.6
  3041.6    7.4
  3041.7    7.4
  3041.8    7.4
  3041.9    7.5
  3042.0    7.7
  3042.1    8.0
  3042.2    8.3
  3042.3    8.8
  3042.4    9.3
  3042.5    9.9
  3042.6   10.5
  3042.7   11.1
  3042.8   11.8
  3042.9   12.1
  3043.0   12.7
  3043.1   13.3
  3043.2   13.9
  3043.3   14.5
  3043.4   15.2
  3043.5   16.0
  3043.6   17.0
  3043.7   18.1
  3043.8   19.3
  3043.9   20.5
  3044.0   22.1
  3044.1   23.2
  3044.2   24.1
  3044.3   24.8
  3044.4   25.2
  3044.5   25.4
  3044.6   25.5
  3044.7   24.4
  3044.8   24.4
  3044.9   24.5
  3045.0   24.5
  3045.1   24.4
  3045.2   24.2
  3045.3   23.7
  3045.4   24.7
  3045.5   22.6
  3045.6   20.9
  3045.7   18.9
  3045.8   16.9
  3045.9   15.1
  3046.0   13.5
  3046.1   12.2
  3046.2   12.3
  3046.3   11.3
  3046.4   10.7
  3046.5   10.2
  3046.6    9.8
  3046.7    9.7
  3046.8    9.4
  3046.9    9.5
  3047.0   10.4
  3047.1   10.8
  3047.2   11.2
  3047.3   11.8
  3047.4   12.4
  3047.5   13.1
  3047.6   13.8
  3047.7   13.5
  3047.8   13.9
  3047.9   14.1
  3048.0   14.1
  3048.1   14.0
  3048.2   13.8
  3048.3   13.7
  3048.4   13.4
  3048.5   13.2
  3048.6   13.0
  3048.7   12.7
  3048.8   12.5
  3048.9   12.3
  3049.0   12.0
  3049.1   11.7
  3049.2   11.6
  3049.3   11.4
  3049.4   11.2
  3049.5   11.0
  3049.6   11.0
  3049.7   11.0
  3049.8   11.5
  3049.9   11.8
  3050.0   12.2
  3050.1   12.7
  3050.2   13.5
  3050.3   14.2
  3050.4   14.8
  3050.5   15.5
  3050.6   17.3
  3050.7   18.1
  3050.8   18.9
  3050.9   19.7
  3051.0   20.5
  3051.1   21.3
  3051.2   22.2
  3051.3   26.3
  3051.4   27.4
  3051.5   28.4
  3051.6   29.2
  3051.7   30.6
  3051.8   29.4
  3051.9   29.1
  3052.0   28.5
  3052.1   28.8
  3052.2   27.8
  3052.3   26.9
  3052.4   26.1
  3052.5   25.4
  3052.6   24.9
  3052.7   24.6
  3052.8   25.8
  3052.9   25.7
  3053.0   25.7
  3053.1   25.6
  3053.2   25.3
  3053.3   24.9
  3053.4   24.2
  3053.5   23.5
  3053.6   22.8
  3053.7   22.2
  3053.8   21.8
  3053.9   21.7
  3054.0   22.0
  3054.1   22.7
  3054.2   23.2
  3054.3   24.7
  3054.4   26.9
  3054.5   29.4
  3054.6   32.0
  3054.7   35.4
  3054.8   37.5
  3054.9   39.2
  3055.0   38.7
  3055.1   39.4
  3055.2   39.9
  3055.3   40.2
  3055.4   40.4
  3055.5   40.5
  3055.6   40.6
  3055.7   40.6
  3055.8   40.4
  3055.9   39.9
  3056.0   39.0
  3056.1   38.9
  3056.2   37.0
  3056.3   34.8
  3056.4   32.4
  3056.5   30.0
  3056.6   27.8
  3056.7   25.9
  3056.8   24.4
  3056.9   23.1
  3057.0   22.2
  3057.1   21.4
  3057.2   20.7
  3057.3   20.0
  3057.4   19.3
  3057.5   18.6
  3057.6   17.8
  3057.7   16.9
  3057.8   16.1
  3057.9   16.0
  3058.0   15.4
  3058.1   15.0
  3058.2   14.7
  3058.3   14.6
  3058.4   14.7
  3058.5   15.0
  3058.6   15.4
  3058.7   16.0
  3058.8   16.6
  3058.9   17.6
  3059.0   18.1
  3059.1   18.3
  3059.2   18.2
  3059.3   18.0
  3059.4   17.5
  3059.5   17.0
  3059.6   16.5
  3059.7   15.8
  3059.8   15.6
  3059.9   15.6
  3060.0   17.4
  3060.1   17.9
  3060.2   18.6
  3060.3   19.6
  3060.4   21.7
  3060.5   22.9
  3060.6   24.0
  3060.7   24.8
  3060.8   25.3
  3060.9   25.3
  3061.0   25.0
  3061.1   24.5
  3061.2   24.0
  3061.3   23.4
  3061.4   22.7
  3061.5   22.2
  3061.6   21.7
  3061.7   21.3
  3061.8   22.3
  3061.9   21.8
  3062.0   21.2
  3062.1   20.5
  3062.2   19.7
  3062.3   18.8
  3062.4   17.9
  3062.5   17.0
  3062.6   16.3
  3062.7   15.7
  3062.8   14.7
  3062.9   14.6
  3063.0   14.8
  3063.1   15.2
  3063.2   15.9
  3063.3   16.8
  3063.4   18.1
  3063.5   19.6
  3063.6   21.4
  3063.7   23.1
  3063.8   24.7
  3063.9   25.9
  3064.0   26.7
  3064.1   27.0
  3064.2   26.7
  3064.3   26.3
  3064.4   26.0
  3064.5   25.7
  3064.6   25.6
  3064.7   25.9
  3064.8   26.5
  3064.9   27.5
  3065.0   28.7
  3065.1   30.2
  3065.2   31.7
  3065.3   33.0
  3065.4   33.7
  3065.5   33.7
  3065.6   32.8
  3065.7   32.4
  3065.8   30.6
  3065.9   28.7
  3066.0   26.8
  3066.1   25.1
  3066.2   23.7
  3066.3   22.5
  3066.4   21.4
  3066.5   20.5
  3066.6   19.6
  3066.7   18.8
  3066.8   17.9
  3066.9   16.9
  3067.0   14.8
  3067.1   13.5
  3067.2   12.5
  3067.3   11.5
  3067.4   10.8
  3067.5   10.1
  3067.6    9.6
  3067.7    9.2
  3067.8    8.9
  3067.9    8.7
  3068.0    8.6
  3068.1    8.4
  3068.2    8.3
  3068.3    8.2
  3068.4    8.2
  3068.5    8.1
  3068.6    8.2
  3068.7    8.2
  3068.8    8.2
  3068.9    8.3
  3069.0    8.4
  3069.1    8.6
  3069.2    8.9
  3069.3    9.3
  3069.4    9.7
  3069.5   10.2
  3069.6   10.7
  3069.7   11.2
  3069.8   11.7
  3069.9   11.8
  3070.0   12.2
  3070.1   12.5
  3070.2   12.7
  3070.3   13.0
  3070.4   13.3
  3070.5   13.6
  3070.6   13.9
  3070.7   14.3
  3070.8   14.6
  3070.9   14.9
  3071.0   15.2
  3071.1   15.3
  3071.2   15.3
  3071.3   15.2
  3071.4   14.2
  3071.5   14.5
  3071.6   14.1
  3071.7   13.7
  3071.8   13.3
  3071.9   13.0
  3072.0   12.7
  3072.1   12.5
  3072.2   12.2
  3072.3   12.0
  3072.4   11.7
  3072.5   11.4
  3072.6   11.0
  3072.7   10.6
  3072.8   10.5
  3072.9   10.2
  3073.0    9.5
  3073.1    9.2
  3073.2    9.0
  3073.3    8.8
  3073.4    8.6
  3073.5    8.4
  3073.6    8.2
  3073.7    8.1
  3073.8    8.0
  3073.9    7.9
  3074.0    7.9
  3074.1    7.8
  3074.2    7.6
  3074.3    7.6
  3074.4    7.6
  3074.5    7.7
  3074.6    7.9
  3074.7    8.1
  3074.8    8.5
  3074.9    9.1
  3075.0    9.8
  3075.1   10.7
  3075.2   12.0
  3075.3   13.6
  3075.4   15.7
  3075.5   18.5
  3075.6   22.0
  3075.7   26.3
  3075.8   29.6
  3075.9   33.6
  3076.0   36.3
  3076.1   37.4
  3076.2   35.8
  3076.3   34.6
  3076.4   33.0
  3076.5   31.1
  3076.6   29.4
  3076.7   27.9
  3076.8   26.8
  3076.9   26.1
  3077.0   25.7
  3077.1   24.3
  3077.2   24.4
  3077.3   24.8
  3077.4   25.3
  3077.5   26.0
  3077.6   26.7
  3077.7   26.0
  3077.8   29.1
  3077.9   29.4
  3078.0   29.6
  3078.1   29.6
  3078.2   29.6
  3078.3   29.7
  3078.4   30.1
  3078.5   30.9
  3078.6   32.0
  3078.7   33.3
  3078.8   34.8
  3078.9   36.3
  3079.0   37.7
  3079.1   38.7
  3079.2   39.3
  3079.3   39.5
  3079.4   39.5
  3079.5   32.2
  3079.6   32.9
  3079.7   32.7
  3079.8   32.6
  3079.9   32.6
  3080.0   32.7
  3080.1   32.9


==> scandata.txt <==
 W(MeV)  Lt(nb-1) Events

 1849.56  0.130   9.

 1850.86  0.133   4.

 1852.24  0.139   5.

 1853.62  0.118   5.

 1855.00  0.128   3.

 1856.40  0.131   7.

 1857.70  0.123   2.

 1859.12  0.127   6.

 1860.50  0.133   8.

 1861.00  0.294  10.

 1861.90  0.143   7.

 1862.02  0.316  14.

 1862.08  0.252  12.

 1862.20  0.071   1.

 1862.22  0.171   5.

 1863.06  0.304   9.

 1863.14  0.161  10.

 1863.96  0.333  18.

 1864.04  0.288  16.

 1864.08  0.218  10.

 1864.10  0.040   1.

 1864.42  0.147  10.

 1864.52  0.241  10.

 1864.52  0.304  10.

 1865.06  0.342  13.

 1865.16  0.246   5.

 1865.18  0.280  13.

 1865.70  0.148   2.

 1866.06  0.334  11.

 1866.14  0.242   8.

 1866.14  0.306  11.

 1866.72  0.032   5.

 1866.78  0.089   2.

 1866.80  0.107   5.

 1866.84  0.069   2.

 1867.04  0.379  12.

 1867.08  0.054   1.

 1867.08  0.193  11.

 1867.08  0.060   2.

 1867.08  0.288   9.

 1867.96  0.079   3.

 1867.96  0.023   1.

 1867.98  0.159  10.

 1868.10  0.161   3.

 1869.38  0.156   2.

 1870.72  0.156   8.

 1872.04  0.136   4.

 1873.32  0.123   4.

 1874.64  0.141   2.

 1875.90  0.094   1.

 1876.00  0.050   3.

 1876.90  0.146   6.

 1877.62  0.086   6.

 1878.24  0.097   1.

 1878.62  0.235  15.

 1879.60  0.139   8.

 1879.60  0.242  11.

 1880.00  0.029   1.

 1880.92  0.148   6.

 1882.28  0.008   2.

 1882.32  0.144   9.

 1883.68  0.127   4.

 1885.04  0.122   4.

 1885.06  0.030   3.

 1886.34  0.153   2.

 1887.72  0.174   7.

 1889.06  0.149   4.

 1889.54  0.047   2.

 1890.84  0.160   4.

 1892.24  0.168  10.

 1893.56  0.147   2.

 1894.88  0.147   5.

 1896.18  0.143   9.

 1897.52  0.063   4.

 1897.54  0.094   8.

 1898.90  0.167   2.

 1900.18  0.114   2.

 1901.44  0.037   1.

 1901.54  0.132   6.

 1903.58  0.145   3.

 1904.84  0.134   9.

 1906.20  0.145   7.

 1907.50  0.010   1.

 1907.50  0.004   1.

 1907.54  0.059   1.

 1908.82  0.168   6.

 1910.18  0.127   3.

 1911.52  0.120   3.

 1912.40  0.116   6.

 1912.42  0.139   4.

 1913.82  0.126   4.

 1914.82  0.018   2.

 1915.18  0.131   3.

 1915.28  0.098   6.

 1917.28  0.116   3.

 1917.80  0.168  15.

 1917.96  0.129   2.

 1919.32  0.129   3.

 1920.68  0.128   4.

 1922.06  0.141   5.

 1923.44  0.146   3.

 1925.18  0.118   2.

 1927.88  0.120   3.

 1927.90  0.119   7.

 1929.30  0.113   5.

 1930.64  0.112   2.

 1932.00  0.124   8.

 1933.34  0.134   6.

 1934.74  0.118   3.

 1936.12  0.156   5.

 1937.44  0.121   6.

 1937.56  0.111   3.

 1939.06  0.172   6.

 1942.04  0.154   2.

 1942.12  0.145   4.

 1945.02  0.161   6.

 1945.06  0.162  10.

 1946.58  0.136   3.

 1948.06  0.178   7.

 1949.54  0.223  14.

 1950.98  0.147   3.

 1952.48  0.150   5.

 1953.92  0.146   7.

 1957.26  0.166   6.

 1958.74  0.146   4.

 1960.22  0.163   5.

 1961.68  0.062   1.

 1961.68  0.081   2.

 1963.10  0.167   8.

 1964.56  0.174   3.

 1966.04  0.157   9.

 1967.50  0.178   8.

 1968.98  0.173   3.

 1970.52  0.168   7.

 1972.00  0.157   3.

 1973.44  0.157   6.

 1974.90  0.175   7.

 1976.36  0.155   3.

 1977.80  0.150   6.

 1979.22  0.167   4.

 1980.68  0.141   4.

 1982.14  0.143   3.

 1983.56  0.143   8.

 1984.16  0.094   2.

 1986.12  0.178   3.

 1987.48  0.205   8.

 1988.54  0.168   4.

 1990.36  0.206   5.

 1991.82  0.203  10.

 1993.22  0.197   5.

 1994.48  0.188   3.

 1995.74  0.158   5.

 1997.00  0.189   9.

 1998.30  0.131   7.

 1998.30  0.063   1.

 1999.56  0.171   8.

 2000.78  0.185   5.

 2002.02  0.196   8.

 2002.16  0.086   1.

 2003.64  0.192   5.

 2005.10  0.210  10.

 2006.48  0.031   1.

 2006.50  0.147   3.

 2007.14  0.159   1.

 2007.90  0.159   1.

 2009.08  0.147   9.

 2009.80  0.185   9.

 2011.18  0.167   7.

 2013.00  0.195   7.

 2013.88  0.187   8.

 2015.18  0.170   7.

 2016.52  0.213   8.

 2017.90  0.169   6.

 2019.22  0.153   4.

 2020.74  0.190   7.

 2022.00  0.164   3.

 2023.26  0.163   7.

 2024.52  0.204   8.

 2026.56  0.154   5.

 2027.82  0.182   8.

 2029.10  0.152   3.

 2030.34  0.171   5.

 2031.58  0.157  11.

 2032.82  0.172   5.

 2034.04  0.166   7.

 2035.28  0.010   1.

 2035.30  0.172   4.

 2036.88  0.198  12.

 2037.68  0.076   7.

 2037.70  0.212   6.

 2037.92  0.235   7.

 2039.02  0.059   3.

 2039.08  0.039   2.

 2039.12  0.059   2.

 2040.38  0.094   6.

 2040.38  0.093   4.

 2041.66  0.214   5.

 2042.92  0.211  11.

 2044.72  0.194   5.

 2046.02  0.195   5.

 2047.20  0.198   6.

 2048.48  0.183  10.

 2049.70  0.183   8.

 2050.98  0.211   7.

 2052.24  0.175   6.

 2053.48  0.223   8.

 2054.74  0.211   3.

 2055.92  0.165   7.

 2057.16  0.170   7.

 2058.40  0.177   8.

 2058.94  0.127   5.

 2060.22  0.150   4.

 2061.42  0.167   8.

 2062.62  0.079   2.

 2062.64  0.073   1.

 2063.84  0.145   4.

 2064.84  0.131   5.

 2064.96  0.162   5.

 2066.12  0.177   4.

 2067.44  0.148   3.

 2068.66  0.186   8.

 2068.68  0.145   4.

 2068.86  0.140   3.

 2070.32  0.210   9.

 2072.02  0.203   3.

 2073.92  0.179   7.

 2075.46  0.179   5.

 2077.06  0.141   2.

 2078.64  0.196   8.

 2080.22  0.154   5.

 2081.80  0.210   8.

 2083.36  0.168   4.

 2084.96  0.186   4.

 2086.52  0.179   6.

 2088.10  0.225   9.

 2090.18  0.176   7.

 2091.74  0.083   4.

 2091.74  0.017   1.

 2091.76  0.085   1.

 2093.30  0.179  11.

 2095.70  0.188  10.

 2096.34  0.224   3.

 2097.92  0.055   1.

 2099.56  0.119   4.

 2100.72  0.188   9.

 2101.00  0.180   6.

 2102.56  0.173   9.

 2104.12  0.212   5.

 2105.80  0.217   4.

 2107.28  0.103   3.

 2107.30  0.104   3.

 2108.84  0.185   4.

 2110.80  0.178   7.

 2112.32  0.063   4.

 2112.32  0.063   5.

 2113.88  0.194   3.

 2115.46  0.180   3.

 2116.48  0.167  11.

 2117.06  0.110   8.

 2117.06  0.183   9.

 2117.48  0.161   7.

 2118.42  0.188   8.

 2118.62  0.194  10.

 2120.14  0.155   4.

 2121.72  0.227   4.

 2123.28  0.193   5.

 2124.40  0.117   3.

 2124.80  0.139   5.

 2124.80  0.030   4.

 2124.80  0.219   6.

 2125.96  0.176   4.

 2127.90  0.085   2.

 2127.90  0.117   2.

 2129.46  0.199  10.

 2131.02  0.194   8.

 2132.56  0.227   4.

 2134.16  0.167   5.

 2135.72  0.231   5.

 2137.28  0.162   6.

 2138.84  0.176   9.

 2140.36  0.195   6.

 2141.90  0.221   6.

 2142.06  0.058   3.

 2142.06  0.132   4.

 2143.64  0.190   5.

 2145.16  0.207   9.

 2146.80  0.220   6.

 2148.88  0.203   6.

 2150.34  0.215   6.

 2151.90  0.188   3.

 2153.44  0.195   6.

 2155.00  0.212   5.

 2156.50  0.211   8.

 2158.02  0.186   4.

 2159.58  0.218   7.

 2161.16  0.211  10.

 2162.62  0.238   9.

 2163.24  0.132  11.

 2164.82  0.257   8.

 2166.38  0.230   5.

 2167.76  0.162   6.

 2167.80  0.419  21.

 2169.28  0.205  10.

 2170.90  0.243   6.

 2173.12  0.230   8.

 2174.28  0.235   7.

 2175.56  0.084   2.

 2175.56  0.137   5.

 2177.14  0.230   4.

 2178.72  0.211   3.

 2180.26  0.280  12.

 2181.78  0.297  12.

 2182.14  0.003   1.

 2182.14  0.012   1.

 2183.66  0.285   7.

 2185.24  0.197   8.

 2186.80  0.216   9.

 2188.44  0.221   9.

 2191.46  0.218   9.

 2191.54  0.272   7.

 2193.84  0.288   6.

 2194.66  0.240   6.

 2196.60  0.216   9.

 2198.18  0.222   3.

 2199.74  0.233   4.

 2201.30  0.229   4.

 2202.86  0.215   7.

 2204.44  0.228  10.

 2206.04  0.267   7.

 2208.00  0.201   6.

 2209.56  0.247   7.

 2211.06  0.220   8.

 2212.62  0.221   8.

 2214.16  0.236   7.

 2215.70  0.163   5.

 2215.72  0.108   5.

 2217.26  0.233   8.

 2218.78  0.206   6.

 2220.34  0.215   5.

 2221.82  0.265   9.

 2221.94  0.043   2.

 2223.50  0.238   4.

 2225.00  0.147   5.

 2225.02  0.101   3.

 2225.06  0.057   1.

 2226.58  0.050   1.

 2226.58  0.151  10.

 2226.94  0.042   1.

 2226.94  0.034   2.

 2228.50  0.232   8.

 2230.06  0.231   7.

 2230.14  0.217   3.

 2231.62  0.299   5.

 2233.20  0.046   2.

 2233.20  0.488  14.

 2234.76  0.301   4.

 2236.30  0.036   1.

 2236.30  0.220  10.

 2237.88  0.307   8.

 2239.46  0.278  11.

 2241.02  0.078   2.

 2241.02  0.438  11.

 2242.54  0.307   5.

 2244.14  0.304  12.

 2244.38  0.177   5.

 2245.92  0.292  10.

 2247.50  0.305   6.

 2249.10  0.272   9.

 2250.68  0.295  13.

 2252.90  0.260   5.

 2254.48  0.272  11.

 2256.02  0.292   9.

 2257.56  0.208   9.

 2259.08  0.291  12.

 2260.58  0.207   7.

 2260.60  0.107   4.

 2262.16  0.280  12.

 2263.70  0.544  16.

 2265.22  0.294   5.

 2266.80  0.286   8.

 2269.26  0.254   3.

 2270.76  0.252   7.

 2272.30  0.303   2.

 2273.80  0.287   7.

 2275.34  0.244   8.

 2276.86  0.315  11.

 2278.34  0.269  12.

 2279.84  0.270  13.

 2281.30  0.323  12.

 2281.34  0.286   8.

 2282.22  0.046   1.

 2282.98  0.343  13.

 2283.12  0.168   3.

 2284.02  0.201   6.

 2284.90  0.190   3.

 2284.90  0.030   1.

 2284.96  0.267   4.

 2286.46  0.147   2.

 2286.46  0.151   5.

 2287.92  0.320  12.

 2289.52  0.303   4.

 2290.98  0.330   7.

 2292.44  0.296  10.

 2293.92  0.287   8.

 2296.36  0.286   5.

 2297.76  0.272   5.

 2299.18  0.309   9.

 2300.52  0.347   9.

 2301.92  0.310   8.

 2303.34  0.274   6.

 2304.76  0.292   8.

 2305.80  0.233   5.

 2306.14  0.309  13.

 2307.34  0.294   5.

 2307.48  0.286  12.

 2308.82  0.316  10.

 2308.88  0.284   8.

 2310.64  0.256   7.

 2312.08  0.307   7.

 2313.56  0.306  11.

 2315.04  0.304   8.

 2316.46  0.347  12.

 2316.46  0.077   2.

 2316.46  0.172   5.

 2317.96  0.099   4.

 2317.96  0.117   5.

 2317.96  0.089   1.

 2319.44  0.304  12.

 2320.94  0.282   9.

 2322.36  0.295   9.

 2323.84  0.556  19.

 2325.28  0.296   8.

 2327.12  0.289  11.

 2328.58  0.142   3.

 2328.58  0.157   5.

 2330.08  0.279   5.

 2331.54  0.311   7.

 2332.96  0.353  12.

 2334.44  0.273  10.

 2335.92  0.283   8.

 2337.76  0.285   7.

 2339.18  0.323   3.

 2340.64  0.289   9.

 2342.12  0.396  13.

 2343.58  0.312   8.

 2345.06  0.270   4.

 2346.48  0.282   6.

 2347.96  0.306   6.

 2349.42  0.285   9.

 2350.90  0.271   8.

 2352.80  0.368   6.

 2354.24  0.336   8.

 2355.72  0.278   8.

 2357.14  0.340   7.

 2358.60  0.273   6.

 2360.00  0.331   4.

 2361.44  0.264  10.

 2362.90  0.277  10.

 2364.28  0.033   1.

 2364.32  0.192   3.

 2365.64  0.315   7.

 2365.90  0.255   4.

 2367.38  0.271   9.

 2367.40  0.281  16.

 2368.88  0.303   2.

 2370.36  0.060   4.

 2370.38  0.210   5.

 2372.08  0.411  14.

 2373.56  0.439  14.

 2375.06  0.316   9.

 2376.52  0.380   9.

 2378.02  0.348  12.

 2379.46  0.330   9.

 2380.92  0.376  13.

 2382.42  0.304   7.

 2383.90  0.292   4.

 2385.38  0.267   9.

 2385.40  0.294  10.

 2387.10  0.120   5.

 2387.10  0.295   7.

 2388.58  0.268   9.

 2390.06  0.268   9.

 2391.54  0.250   7.

 2392.98  0.283   8.

 2394.46  0.373   6.

 2395.92  0.347   5.

 2397.42  0.388   8.

 2398.84  0.281  10.

 2400.32  0.109   4.

 2401.52  0.236   8.

 2402.76  0.370  11.

 2404.72  0.346   8.

 2406.66  0.361   3.

 2408.64  0.233   2.

 2408.70  0.170   3.

 2410.68  0.349  12.

 2411.64  0.237   7.

 2412.66  0.312   7.

 2414.60  0.301   9.

 2416.56  0.337   9.

 2418.54  0.378   7.

 2420.54  0.311  10.

 2422.38  0.800  24.

 2424.26  0.328   6.

 2426.12  0.349   3.

 2428.02  0.592  19.

 2429.86  0.319  10.

 2432.00  0.305   5.

 2433.84  0.356  11.

 2433.86  0.252  10.

 2435.72  0.292   7.

 2437.60  0.432   6.

 2439.40  0.381   8.

 2441.28  0.321   7.

 2443.16  0.321   5.

 2445.36  0.463  13.

 2446.36  0.515  14.

 2447.18  0.431  16.

 2449.08  0.400  11.

 2450.96  0.381   9.

 2452.82  0.402   9.

 2454.62  0.300   9.

 2456.50  0.336   5.

 2458.74  0.662  19.

 2460.58  0.632  17.

 2462.46  0.372   7.

 2464.38  0.745  26.

 2466.24  0.753  22.

 2468.14  0.402   9.

 2468.16  0.359   7.

 2470.02  0.663  27.

 2471.88  0.327   8.

 2473.76  0.646  21.

 2475.68  0.616  13.

 2475.72  0.164   1.

 2477.60  0.314   8.

 2479.50  0.408   6.

 2481.38  0.368   7.

 2482.90  0.321  10.

 2483.26  0.346   8.

 2484.76  0.465   4.

 2486.60  0.341   6.

 2488.42  0.452  16.

 2490.28  0.435   5.

 2492.18  0.273   6.

 2494.02  0.319   6.

 2495.82  0.288   6.

 2497.70  0.460  11.

 2497.70  0.123   5.

 2499.56  0.362  10.

 2500.20  0.291  10.

 2501.88  0.336  10.

 2503.70  0.296   4.

 2505.56  0.307  11.

 2507.40  0.373   6.

 2509.30  0.388   5.

 2511.12  0.291  11.

 2512.98  0.361  11.

 2514.82  0.342   5.

 2516.70  0.331   8.

 2518.56  0.417  12.

 2520.62  0.623  16.

 2522.50  0.432  15.

 2524.40  0.441  10.

 2526.22  0.324   6.

 2528.08  0.357   7.

 2529.94  0.361   9.

 2532.24  0.435  11.

 2534.08  0.606  14.

 2535.94  0.353  10.

 2537.78  0.326   7.

 2539.60  0.323  14.

 2541.48  0.598  15.

 2543.34  0.413  10.

 2545.20  0.337   9.

 2546.78  0.373   5.

 2547.00  0.333   5.

 2548.66  0.296   5.

 2548.78  0.288   9.

 2550.52  0.411   3.

 2552.34  0.373   5.

 2554.14  0.255   9.

 2554.24  0.301  12.

 2556.14  0.311   8.

 2558.00  0.341  11.

 2559.80  0.323   2.

 2561.68  0.331   8.

 2562.72  0.391   5.

 2563.66  0.331  15.

 2564.56  0.469   6.

 2566.36  0.342  10.

 2568.20  0.304   9.

 2569.88  0.309   6.

 2570.02  0.346  12.

 2571.92  0.369   9.

 2573.76  0.293   7.

 2575.66  0.352   8.

 2576.54  0.205   5.

 2577.52  0.297   7.

 2577.86  0.340  10.

 2578.64  0.254   5.

 2579.68  0.318   7.

 2581.56  0.314  12.

 2583.42  0.408   6.

 2585.26  0.425  11.

 2587.08  0.321   5.

 2588.96  0.321  13.

 2590.84  0.326   9.

 2592.68  0.423   8.

 2594.48  0.245   6.

 2595.24  0.222   5.

 2597.18  0.346   9.

 2598.92  0.604  16.

 2600.76  0.364   9.

 2602.60  0.361   9.

 2604.34  0.188   6.

 2604.42  0.503  15.

 2607.58  0.521  16.

 2609.16  0.441  12.

 2610.76  0.384  14.

 2611.04  0.309  10.

 2611.44  0.510   8.

 2612.62  0.328  14.

 2614.38  0.697  20.

 2614.42  0.138   3.

 2616.06  0.216   6.

 2617.64  0.332   8.

 2619.28  0.774  13.

 2619.30  0.324   6.

 2620.88  0.457   8.

 2622.56  0.315   4.

 2624.06  0.301   5.

 2625.28  0.241   4.

 2626.90  0.143   1.

 2628.34  0.263   1.

 2628.60  0.037   1.

 2630.12  0.248   3.

 2631.62  0.247   4.

 2633.16  0.378   7.

 2635.24  0.221   8.

 2636.64  0.297   3.

 2638.10  0.380   6.

 2639.54  0.286   5.

 2640.98  0.353   9.

 2642.44  0.407   7.

 2643.84  0.267   6.

 2645.26  0.177   6.

 2645.28  0.081   2.

 2646.70  0.296   6.

 2648.06  0.275   3.

 2649.86  0.256   2.

 2649.88  0.267   7.

 2649.90  0.180   3.

 2649.90  0.033   1.

 2651.40  0.282   8.

 2652.88  0.303   3.

 2654.32  0.395   3.

 2655.80  0.317   4.

 2657.28  0.267   2.

 2658.76  0.345   7.

 2660.22  0.297  12.

 2660.24  0.279   9.

 2661.64  0.280   3.

 2661.66  0.287   5.

 2663.14  0.266   7.

 2664.64  0.278   1.

 2666.14  0.278   5.

 2667.58  0.252   3.

 2669.08  0.328   6.

 2670.58  0.280   8.

 2672.04  0.310  11.

 2672.86  0.297   6.

 2673.48  0.316   6.

 2674.24  0.341   9.

 2675.66  0.330  10.

 2677.14  0.367   9.

 2678.56  0.331   9.

 2679.92  0.219   4.

 2679.94  0.309   3.

 2681.36  0.246  10.

 2682.84  0.244   5.

 2684.28  0.321   7.

 2684.58  0.361  11.

 2685.62  0.348   7.

 2685.96  0.345  10.

 2687.34  0.333   5.

 2688.70  0.305   5.

 2690.06  0.346  11.

 2691.36  0.342   8.

 2692.72  0.376   7.

 2694.10  0.355   6.

 2695.46  0.376   5.

 2696.76  0.311   5.

 2697.32  0.208   6.

 2698.68  0.261   4.

 2700.06  0.267   6.

 2701.38  0.267   4.

 2702.74  0.318  10.

 2704.12  0.309  12.

 2705.42  0.074   1.

 2705.44  0.135   4.

 2705.44  0.189   4.

 2705.46  0.068   4.

 2705.46  0.158   5.

 2706.80  0.293   7.

 2708.04  0.318   5.

 2708.14  0.278   2.

 2709.44  0.330   3.

 2710.72  0.220   4.

 2710.72  0.351   6.

 2710.84  0.253  10.

 2711.00  0.270   6.

 2712.38  0.237   5.

 2713.74  0.401  11.

 2715.16  0.230   2.

 2716.56  0.267   2.

 2716.72  0.270   4.

 2717.90  0.318  10.

 2718.10  0.278   6.

 2719.50  0.237   6.

 2720.88  0.285  10.

 2722.18  0.270   6.

 2723.56  0.288   3.

 2724.96  0.302   9.

 2726.34  0.275   6.

 2727.74  0.275   7.

 2728.12  0.284   6.

 2729.00  0.243   5.

 2729.44  0.247   6.

 2730.82  0.272   5.

 2732.20  0.270   8.

 2733.54  0.241  12.

 2734.84  0.364   2.

 2736.22  0.250   3.

 2737.62  0.238   9.

 2738.98  0.233   4.

 2739.20  0.456  12.

 2740.24  0.364  13.

 2740.86  0.439   9.

 2741.92  0.270   4.

 2743.34  0.290   7.

 2744.70  0.346  12.

 2746.00  0.192   5.

 2747.40  0.172   2.

 2747.40  0.223   4.

 2748.78  0.308   8.

 2749.34  0.280  17.

 2749.34  0.370   8.

 2750.16  0.196   5.

 2750.16  0.123   1.

 2750.54  0.253   8.

 2751.30  0.276   4.

 2751.80  0.234  11.

 2753.10  0.263   2.

 2754.34  0.238   6.

 2755.66  0.291   9.

 2755.66  0.262  12.

 2756.86  0.244   9.

 2758.12  0.263   7.

 2759.42  0.227   1.

 2760.66  0.283   6.

 2761.92  0.314   5.

 2763.18  0.319   6.

 2764.44  0.309   9.

 2765.74  0.274   6.

 2766.98  0.210   7.

 2768.24  0.262   7.

 2768.66  0.355   7.

 2769.44  0.261   4.

 2769.94  0.297   7.

 2771.22  0.248   5.

 2772.50  0.282   4.

 2773.78  0.224   6.

 2774.98  0.412   4.

 2776.28  0.289   7.

 2777.56  0.315   4.

 2778.82  0.332  11.

 2780.10  0.268   3.

 2781.32  0.275   5.

 2781.86  0.317  12.

 2782.56  0.306   6.

 2783.10  0.278   2.

 2784.36  0.357   7.

 2785.54  0.295   7.

 2786.82  0.400   9.

 2788.08  0.303   8.

 2788.68  0.233   2.

 2789.32  0.254   7.

 2789.96  0.210   6.

 2790.58  0.222   6.

 2791.20  0.097   1.

 2791.30  0.147   4.

 2791.78  0.269   9.

 2793.06  0.296   6.

 2794.30  0.289   5.

 2795.54  0.297   8.

 2796.50  0.323   9.

 2797.74  0.395   9.

 2799.00  0.341   3.

 2800.16  0.325   4.

 2801.44  0.299   7.

 2802.68  0.338   9.

 2803.92  0.471   8.

 2805.18  0.330   7.

 2806.36  0.329   5.

 2807.62  0.204   5.

 2808.60  0.090   1.

 2808.62  0.080   1.

 2808.64  0.109   2.

 2808.70  0.198   4.

 2808.88  0.363   7.

 2809.42  0.206   2.

 2810.04  0.319   8.

 2810.66  0.295   8.

 2811.86  0.175   1.

 2811.88  0.157   2.

 2813.14  0.333   6.

 2814.36  0.383  14.

 2815.58  0.426   6.

 2816.76  0.307   8.

 2817.86  0.312   8.

 2817.94  0.254   6.

 2817.98  0.273   5.

 2818.16  0.088   1.

 2819.14  0.128   7.

 2819.16  0.063   1.

 2819.18  0.339   4.

 2820.50  0.427  12.

 2821.78  0.312   2.

 2823.02  0.323   5.

 2823.36  0.323   8.

 2824.62  0.339  14.

 2825.86  0.372   7.

 2827.16  0.400   3.

 2828.34  0.553  12.

 2829.62  0.276  10.

 2830.86  0.385  11.

 2832.14  0.298   7.

 2833.38  0.435   4.

 2833.40  0.286   7.

 2834.58  0.104   2.

 2834.58  0.285   7.

 2834.58  0.118   3.

 2835.06  0.237   4.

 2836.30  0.350   5.

 2837.54  0.091   4.

 2837.54  0.189   3.

 2838.80  0.347   5.

 2840.04  0.392   6.

 2841.26  0.370   5.

 2842.54  0.279   6.

 2843.76  0.325   8.

 2844.94  0.352   8.

 2846.16  0.304   7.

 2847.86  0.410   8.

 2849.16  0.368   6.

 2850.42  0.441   9.

 2851.68  0.396  11.

 2852.98  0.361   6.

 2854.20  0.377   8.

 2855.48  0.296  11.

 2856.76  0.324   6.

 2858.02  0.296   4.

 2859.30  0.299   8.

 2861.34  0.458  11.

 2862.60  0.457   8.

 2863.80  0.323   5.

 2865.08  0.955  21.

 2866.16  0.692  18.

 2866.22  0.655  15.

 2866.26  0.012   1.

 2867.40  0.473   8.

 2868.58  0.672  16.

 2869.80  0.316   5.

 2871.04  0.451  11.

 2872.26  0.755  16.

 2873.48  0.339   4.

 2874.66  0.186   3.

 2874.70  0.154   9.

 2875.82  0.368   5.

 2875.88  0.060   2.

 2877.28  0.673  14.

 2879.32  0.327   9.

 2880.58  0.690  14.

 2881.80  0.419   9.

 2883.06  0.287   9.

 2884.24  0.089   2.

 2884.28  0.300   3.

 2885.44  0.299   5.

 2886.40  0.306   6.

 2886.72  0.320   4.

 2887.70  0.286   3.

 2887.94  0.357   3.

 2888.94  0.400   7.

 2889.14  0.102   2.

 2889.16  0.287   7.

 2889.18  0.317   7.

 2890.16  0.359  11.

 2890.42  0.308   2.

 2891.72  0.308   9.

 2893.02  0.302   6.

 2894.28  0.297  10.

 2895.62  0.333   5.

 2896.96  0.343   7.

 2898.26  0.323   7.

 2899.60  0.329   5.

 2900.90  0.305   4.

 2902.48  0.265   7.

 2903.78  0.289   9.

 2905.10  0.383   8.

 2906.44  0.390   6.

 2907.76  0.329   7.

 2909.06  0.400   3.

 2910.40  0.353   6.

 2911.72  0.417   7.

 2913.00  0.411   6.

 2913.12  0.227   3.

 2914.44  0.317  10.

 2915.78  0.301   5.

 2915.98  0.304   7.

 2916.10  0.315   4.

 2917.04  0.339   4.

 2917.24  0.308   6.

 2917.44  0.365   7.

 2918.76  0.309   5.

 2920.08  0.309   6.

 2921.40  0.325   4.

 2922.74  0.407   7.

 2924.04  0.246   6.

 2925.36  0.312   8.

 2926.74  0.374   7.

 2926.86  0.400   6.

 2928.02  0.286   3.

 2928.18  0.319   3.

 2929.54  0.299   8.

 2930.88  0.315   4.

 2932.20  0.299   6.

 2933.52  0.417  10.

 2934.90  0.302   6.

 2936.30  0.306   3.

 2937.62  0.311   6.

 2938.96  0.282   6.

 2939.48  0.308   2.

 2939.48  0.291  11.

 2940.78  0.298   5.

 2942.10  0.309   6.

 2943.38  0.311   8.

 2944.72  0.333   3.

 2946.00  0.323   7.

 2947.28  0.330   9.

 2948.32  0.492   9.

 2948.38  0.379   8.

 2948.58  0.297   3.

 2949.74  0.417   5.

 2949.92  0.300   6.

 2951.08  0.354   8.

 2951.20  0.303   5.

 2952.46  0.414  13.

 2953.84  0.299   2.

 2955.16  0.345   5.

 2956.52  0.211   2.

 2956.56  0.194   8.

 2957.98  0.400   6.

 2959.28  0.316  11.

 2959.40  0.323  11.

 2960.72  0.500   3.

 2960.94  0.180   4.

 2962.30  0.323   3.

 2963.70  0.316   5.

 2965.06  0.341   3.

 2966.42  0.343   8.

 2967.80  0.252   4.

 2969.18  0.345   4.

 2970.58  0.276   4.

 2971.96  0.298   7.

 2973.32  0.323   3.

 2973.74  0.333   2.

 2974.96  0.196   5.

 2975.00  0.112   1.

 2975.92  0.312   3.

 2976.26  0.304  11.

 2976.90  0.148   8.

 2976.90  0.099   4.

 2977.58  0.241   2.

 2977.60  0.079   3.

 2978.86  0.274   8.

 2981.28  0.257   7.

 2982.52  0.274   6.

 2983.80  0.376   8.

 2984.98  0.333   4.

 2986.18  0.298  10.

 2986.34  0.206   6.

 2987.72  0.294   1.

 2989.02  0.283   3.

 2990.38  0.303   4.

 2991.76  0.459   9.

 2993.14  0.309   6.

 2994.50  0.374   7.

 2995.62  0.455   7.

 2995.84  0.263   4.

 2997.10  0.288   7.

 2997.16  0.278   2.

 2998.54  0.408  12.

 3000.00  0.357   7.

 3001.46  0.301   8.

 3002.88  0.435   2.

 3004.32  0.291   3.

 3004.84  0.282   5.

 3006.32  0.432   6.

 3007.72  0.392   4.

 3009.18  0.308   7.

 3010.64  0.603  12.

 3012.12  0.430   8.

 3013.56  0.282   4.

 3015.02  0.400   8.

 3016.50  0.414   6.

 3017.92  0.272   4.

 3019.74  0.291   3.

 3021.20  0.290   9.

 3022.62  0.337   3.

 3024.06  0.276   6.

 3025.52  0.325   4.

 3026.98  0.286   1.

 3028.44  0.270   5.

 3029.84  0.310   4.

 3031.68  0.265   3.

 3033.16  0.279   9.

 3034.62  0.280   3.

 3036.10  0.249   6.

 3037.58  0.270   9.

 3039.04  0.167   5.

 3040.54  0.290   7.

 3041.94  0.274   2.

 3043.42  0.311   5.

 3044.88  0.323   7.

 3046.92  0.585  11.

 3046.94  0.302   7.

 3048.34  0.276   4.

 3049.78  0.286   3.

 3051.16  0.281   5.

 3052.62  0.376   7.

 3054.04  0.296   4.

 3055.50  0.258   6.

 3056.94  0.359   6.

 3058.36  0.349   3.

 3059.76  0.258   6.

 3061.84  0.366   7.

 3063.18  0.462   6.

 3063.30  0.273   7.

 3064.64  0.420   5.

 3064.74  0.330   9.

 3066.12  0.312   5.

 3066.52  0.550  12.

 3067.62  0.312   3.

 3069.02  0.421   4.

 3070.44  0.573   9.

 3071.88  0.317   4.

 3073.32  0.435   5.

 3074.70  0.278   1.

 3077.10  0.447   8.

 3078.52  0.316   5.

 3079.92  0.398   9.

 3081.34  0.282   4.

 3082.84  0.326   7.

 3084.30  0.318   5.

 3085.70  0.288   4.

 3086.52  0.508  10.

 3087.14  0.524  14.

 3087.94  0.508   6.

 3088.56  0.291   6.

 3089.38  0.337   9.

 3090.02  0.290   9.

 3090.78  0.310   4.

 3091.42  0.314   5.

 3093.32  0.286   4.

 3094.78  0.335  27.

 3096.24  0.315 581.

 3097.66  0.299 339.

 3099.12  0.284  63.

 3100.58  0.304  41.

 3102.04  0.288  31.

 3103.50  0.102   9.

 3104.96  0.098  10.

 3106.36  0.179  10.


